Erasure Coding for Small Objects in In-Memory KV Storage

We present MemEC, an erasure-coding-based in-memory key-value (KV) store that achieves high availability and fast recovery while keeping low data redundancy across storage servers. MemEC is specifically designed for workloads dominated by small objects. By encoding objects in entirety, MemEC is shown to incur 60% less storage redundancy for small objects than existing replication- and erasure-coding-based approaches. It also supports graceful transitions between decentralized requests in normal mode (i.e., no failures) and coordinated requests in degraded mode (i.e., with failures). We evaluate our MemEC prototype via testbed experiments under read-heavy and update-heavy YCSB workloads. We show that MemEC achieves high throughput and low latency in both normal and degraded modes, and supports fast transitions between the two modes.

==> charts/degraded/data.tsv <==
# Workload     Normal(8)                    Normal(32)                    Degraded operation enabled(8)    Degraded operation enabled(32)    (2 +- 1) ms(8)              (2 +- 1) ms(32)
"A:UP-\nDATE"    1069.65 1023.246 1116.054    1045.8 1024.283 1067.317      2983.5 2970.412 2996.588         2944.9 2931.54 2958.26            6087.4 6083.597 6091.203    5954.2 5950.748 5957.652
"A:\nGET"       670.5 651.7417 689.2583      664.65 647.4872 681.8128      1883.55 1868.624 1898.476        1822.15 1809.031 1835.269         2865 2861.713 2868.287      2763.7 2761.087 2766.313
"C:\nGET"       798.8 785.503 812.097        776.3 768.1364 784.4636       846.45 829.8382 863.0618         833.85 821.7769 845.9231          3121.9 3117.383 3126.417    1872.9 1850.137 1895.663


==> charts/degraded/result.txt <==
normal_workloada_read_8bytes       661.0000  646.5000  714.0000  708.5000  679.5000  670.0000  636.0000  681.0000  642.5000  666.0000 
normal_workloada_update_8bytes     1030.0000  1011.0000  1145.5000  1188.5000  1111.5000  1083.5000  998.0000  1090.5000  1006.0000  1032.0000 
normal_workloadc_read_8bytes       788.0000  782.0000  808.5000  813.5000  800.5000  824.5000  766.5000  781.5000  817.5000  805.5000 
degraded_workloada_read_8bytes     1878.5000  1881.5000  1876.0000  1873.0000  1874.0000  1858.0000  1882.0000  1883.5000  1937.5000  1891.5000  
degraded_workloada_update_8bytes   2977.0000  2977.0000  2977.0000  2967.0000  2981.0000  2964.0000  2985.0000  2986.0000  3030.0000  2991.0000  
degraded_workloadc_read_8bytes     865.0000  832.5000  833.0000  811.0000  841.0000  894.5000  842.5000  859.5000  830.0000  855.5000
2.0_workloada_read_8bytes          2872.0000  2865.0000  2866.0000  2864.0000  2861.0000  2860.0000  2869.0000  2857.0000  2868.0000  2868.0000 
2.0_workloada_update_8bytes        6097.0000  6081.0000  6087.0000  6085.0000  6079.0000  6089.0000  6093.0000  6085.0000  6089.0000  6089.0000 
2.0_workloadc_read_8bytes          3133.0000  3124.0000  3114.0000  3119.0000  3125.0000  3121.0000  3115.0000  3129.0000  3124.0000  3115.0000 

normal_workloada_read_32bytes       642.5000  677.0000  722.0000  656.5000  673.5000  642.0000  667.5000  646.5000  669.5000  649.5000 
normal_workloada_update_32bytes     1015.5000  1052.5000  1117.5000  1038.5000  1064.0000  1024.0000  1044.0000  1019.0000  1056.0000  1027.0000 
normal_workloadc_read_32bytes       775.0000  767.0000  802.5000  773.0000  764.5000  767.0000  786.0000  775.5000  782.0000  770.5000 
degraded_workloada_read_32bytes     1810.0000  1827.5000  1813.5000  1807.0000  1828.0000  1799.5000  1807.5000  1828.0000  1859.5000  1841.0000 
degraded_workloada_update_32bytes   2933.0000  2947.0000  2938.0000  2941.0000  2943.0000  2921.0000  2944.0000  2949.0000  2993.0000  2940.0000 
degraded_workloadc_read_32bytes     825.0000  805.0000  857.5000  829.0000  844.0000  819.5000  846.0000  857.0000  826.5000  829.0000
2.0_workloada_read_32bytes          2761.0000  2769.0000  2759.0000  2770.0000  2762.0000  2765.0000  2761.0000  2762.0000  2762.0000  2766.0000 
2.0_workloada_update_32bytes        5959.0000  5953.0000  5947.0000  5959.0000  5949.0000  5957.0000  5949.0000  5953.0000  5955.0000  5961.0000 
2.0_workloadc_read_32bytes          1812.0000  1865.0000  1867.0000  1841.5000  1891.5000  1885.5000  1863.0000  1920.5000  1872.0000  1911.0000 


==> charts/encoding/latency/data.tsv <==
1202.05 1160.986 1243.114
799.4 772.3009 826.4991
882 833.884 930.116
780.3 764.971 795.629

1475.6 1464.828 1486.372
628.8 613.09 644.51
925.8 918.0325 933.5675
788.6 774.3638 802.8362

1869.75 1842.37 1897.13
653.55 642.7333 664.3667
1039.6 1004.851 1074.349
812 796.1532 827.8468

1861.75 1834.444 1889.056
670.5 651.7417 689.2583
1069.65 1023.246 1116.054
798.8 785.503 812.097

1884.95 1872.715 1897.185
664.05 653.9665 674.1335
1077 1056.732 1097.268
778.6 771.3091 785.8909

1870 1848.872 1891.128
674.85 646.6909 703.0091
1075.6 1045.444 1105.756
777.4 771.3351 783.4649


==> charts/encoding/latency/latency.tsv <==
##       MemEC-NC(8)                MemEC-RAID5(8)             MemEC-EVENODD(8)           MemEC-RDP(8)                MemEC-RS(8)                 MemEC-CRS(8)                Redis(8)
"Load"    1202.05 1160.986 1243.114  1475.6 1464.828 1486.372   1869.75 1842.37 1897.13    1861.75 1834.444 1889.056   1884.95 1872.715 1897.185   1870 1848.872 1891.128      4669.2 4051.244 5287.156
"A: UP-\nDATE" 882 833.884 930.116        925.8 918.0325 933.5675    1039.6 1004.851 1074.349   1069.65 1023.246 1116.054   1077 1056.732 1097.268      1075.6 1045.444 1105.756    1182.6 964.8405 1400.359
"C:\nGET"    780.3 764.971 795.629      788.6 774.3638 802.8362    812 796.1532 827.8468      798.8 785.503 812.097       778.6 771.3091 785.8909     777.4 771.3351 783.4649     1003.45 766.5967 1240.303
"A_GET"  799.4 772.3009 826.4991    628.8 613.09 644.51        653.55 642.7333 664.3667   670.5 651.7417 689.2583     664.05 653.9665 674.1335    674.85 646.6909 703.0091    1139.45 911.1089 1367.791

==> charts/encoding/latency/raw.tsv <==
## MemEC NC  8 bytes
"Load"       1122.0000  1202.0000  1236.0000  1331.0000  1170.0000  1215.0000  1152.0000  1166.5000  1201.5000  1224.5000
"A_READ"     848.5000  760.5000  797.0000  808.0000  768.0000  880.0000  797.0000  782.0000  770.5000  782.5000 
"A_UPDATE"   924.5000  772.0000  910.5000  884.0000  787.0000  862.5000  862.0000  933.0000  886.0000  998.5000 
"C"          774.0000  771.0000  775.5000  799.0000  772.0000  829.0000  764.0000  751.0000  779.0000  788.5000
## MemEC RAID5 8 bytes
"Load"       1493.0000  1469.0000  1485.5000  1462.5000  1482.5000  1450.5000  1457.0000  1476.5000  1490.0000  1489.5000
"A_READ"     597.5000  611.5000  619.0000  635.0000  640.0000  635.0000  679.5000  619.0000  632.0000  619.5000 
"A_UPDATE"   901.5000  915.0000  928.5000  929.5000  932.5000  936.0000  924.5000  921.5000  937.0000  932.0000 
"C"          814.0000  793.0000  772.5000  773.5000  780.0000  798.0000  775.0000  771.0000  779.5000  829.5000
## MemEC EVENODD 8 bytes
"Load"       1888.5000  1876.0000  1872.0000  1841.5000  1885.5000  1927.0000  1879.0000  1778.5000  1876.0000  1873.5000
"A_READ"     644.5000  654.5000  672.0000  650.5000  663.5000  632.0000  630.5000  664.5000  673.5000  650.0000 
"A_UPDATE"   1009.5000  1026.5000  1049.5000  1014.5000  1044.0000  990.5000  989.5000  1124.5000  1123.5000  1024.0000
"C"          793.5000  839.5000  809.5000  858.5000  783.0000  817.5000  804.5000  805.0000  799.0000  810.0000 
## MemEC RDP 8 bytes
"Load"       1846.0000  1860.5000  1781.5000  1834.5000  1906.5000  1839.0000  1906.5000  1879.0000  1877.5000  1886.5000
"A_READ"     661.0000  646.5000  714.0000  708.5000  679.5000  670.0000  636.0000  681.0000  642.5000  666.0000 
"A_UPDATE"   1030.0000  1011.0000  1145.5000  1188.5000  1111.5000  1083.5000  998.0000  1090.5000  1006.0000  1032.0000
"C"          788.0000  782.0000  808.5000  813.5000  800.5000  824.5000  766.5000  781.5000  817.5000  805.5000 
## MemEC RS 8 bytes
"Load"       1862.0000  1880.0000  1875.0000  1884.0000  1892.0000  1900.0000  1876.0000  1870.5000  1887.5000  1922.5000
"A_READ"     656.5000  647.0000  686.5000  683.0000  662.0000  667.5000  642.5000  673.0000  660.5000  662.0000 
"A_UPDATE"   1062.5000  1051.5000  1102.0000  1118.0000  1072.5000  1118.0000  1035.5000  1088.0000  1062.0000  1060.0000
"C"          770.5000  799.5000  767.5000  780.0000  780.5000  774.0000  788.0000  784.5000  775.0000  766.5000
## MemEC CAUCHY 8 bytes
"Load"       1888.0000  1885.0000  1817.5000  1906.0000  1877.5000  1862.0000  1855.5000  1826.5000  1899.5000  1882.5000 
"A_READ"     655.5000  692.0000  673.5000  676.5000  648.5000  643.5000  685.5000  772.5000  670.0000  631.0000
"A_UPDATE"   1063.5000  1070.0000  1074.0000  1088.5000  1054.0000  1037.0000  1176.0000  1093.5000  1081.0000  1018.5000
"C"          789.5000  774.5000  777.5000  783.5000  762.0000  782.0000  767.0000  775.5000  786.5000  776.0000
## Redis 8 bytes
"Load"       5609 3271 3101 5035 4781 5043 5107 4277 5507 4961
"A_READ"     1612.5 975 981 952.5 909 919 940.5 1601 1588.5 915.5
"A_UPDATE"   1637 1074.5 1001 1010.5 927 982 1009 1623.5 1600 961.5
"C"          1485 769 759 788 810 817 772 1474.5 1483 877

==> charts/encoding/throughput/data.tsv <==
196384.8 193245.9 199523.8
249567.6 246526.4 252608.7
258364.4 256084.7 260644.1

150778.5 150244.8 151312.3
237936.9 236436.8 239437
258093.2 255939.3 260247.1

113259.6 112792.1 113727.1
227355.2 225518.9 229191.5
255761.9 253699.7 257824

113646.4 113124.9 114167.9
224877 221790.1 227963.9
257278.6 255177.1 259380.2

113589.9 113387.4 113792.4
222791.2 221399.4 224182.9
258168.5 256816.2 259520.9

113675.5 113279.6 114071.4
222241.6 219699.3 224783.8
258504.7 257420.4 259588.9


==> charts/encoding/throughput/raw.tsv <==
## MemEC NC 8 bytes
"Load"   203470.6363  195005.6884  196765.9528  187256.1435  197267.4595  196150.9250  201476.2176  197773.5538  194914.0864  193767.6592
"A"      244964.8972  257340.1664  249958.3247  249941.1629  253824.0153  242712.0139  251000.1906  249309.7532  250590.2517  246034.7349
"C"      258906.3059  259797.7029  259194.7674  256142.4666  259987.7424  251294.7297  260230.7779  263366.8154  257743.4199  256979.3428
## MemEC RAID-5 8 bytes
"Load"   150379.7152  149815.4872  150493.8159  151294.4579  150384.3205  152170.9858  151841.3626  150305.3476  150661.3924  150438.6106
"A"      241283.9525  241210.9081  238217.5990  238467.3494  234725.6117  237152.4770  235728.2887  238064.4894  236732.5103  237785.7261
"C"      254377.1505  256631.1976  260654.8175  261222.8586  259322.0225  255895.1344  260356.8462  260454.1272  259441.0986  252576.8606
## MemEC EVENODD 8 bytes
"Load"   113056.0707  113643.9805  113031.7539  113970.9569  112199.8909  112880.0767  112911.2028  114496.2308  113497.1653  112908.6613 
"A"      229197.9628  228879.7373  226145.8902  228694.7112  226188.1012  230737.2517  230278.8195  223751.4281  223548.6647  226129.3477
"C"      257947.4214  252825.7887  254994.6243  249453.3490  259659.0293  255892.3565  257073.8482  257123.4705  257216.0216  255432.6660
## MemEC RDP 8 bytes
"Load"   113600.4222  113754.4464  115542.9797  113313.1636  112757.5929  113608.3277  113406.9793  113265.6774  113786.3557  113428.2097 
"A"      225642.5969  228228.4742  220312.6262  217695.7994  222318.1157  223816.9056  231691.3281  222787.1998  229483.7359  226792.7249
"C"      259309.8072  260248.4021  255649.3579  255664.4874  256602.4924  253918.8772  262582.3829  259164.9234  253413.4688  256232.2779 
## MemEC RS 8 bytes
"Load"   113856.5403  113559.4769  113538.7820  113873.5047  112924.1778  113673.5715  113482.1286  113819.1839  113746.3018  113425.0937
"A"      223419.6928  224336.2552  220321.0835  220650.1402  222667.7978  220160.6838  225593.0552  221974.5930  224342.4819  224445.9232
"C"      259765.3196  254827.3547  259729.3886  257247.3790  257742.0097  259213.3519  256658.4525  256397.3912  259222.0897  260882.5887
## MemEC CAUCHY 8 bytes
"Load"   113489.7176  113990.2401  113858.8864  113789.5336  114011.1987  113010.0680  113506.3803  114848.5113  113053.8879  113196.3165 
"A"      224072.1347  220636.7207  221895.0425  221190.0179  223588.2415  225730.5734  218945.7345  215801.2590  221980.2055  228575.6913
"C"      256263.0914  258739.4306  258377.4255  256717.9634  260918.2061  258348.4355  259399.7252  259133.6892  256941.7074  260207.0804

## MemEC NC total
"Load"   401352.7406	393618.2869	393228.0167	379674.5942	396007.9777	393425.8024	400278.0651	397416.687	402377.7103	394051.554
"A"      495504.1793	505215.4418	505470.3198	500464.8739	513845.9651	489913.329	505527.6315	499929.6208	509233.6397	498184.5139
"C"      518698.9858	522067.7802	519999.9021	514014.4459	521478.2595	512774.4829	517984.0862	520253.0153	512809.6401	512519.3295
## MemEC RAID-5 total
"Load"   300455.5469 299382.9026 300712.6902 301039.91 301425.4546 301596.5125 299949.0538 299387.9629 298573.5488 301302.9553
"A"      482090.7862 477063.6031 476042.2679 474247.6441 462160.1541 475077.5605 476324.9954 479641.7846 468050.8942 472528.5002
"C"      521079.3928 518402.0231 520473.5882 519650.6523 517708.766 517268.4304 520082.6597 520732.9143 515608.3146 512231.7108
## MemEC EVENODD total
"Load"   226023.359 226362.0171 225812.1106 227228.3105 224943.4718 224987.9683 225759.0127 226957.1174 225582.4791 225860.9374
"A"      455050.7137 457256.5463 450936.5036 455363.1983 448467.5226 455928.9384 451444.2337 449779.4051 451034.9037 452651.2253
"C"      517495.0512 512864.1841 513387.9959 509345.9935 512481.3721 514116.5136 516148.1111 518361.8868 512754.7053 509334.8298
## MemEC RDP total
"Load"   226701.74 225967.9277 228742.1597 225713.3058 225133.4967 226193.3688 227143.7391 226120.852 227844.4278 226454.5571
"A"      454202.4228 452641.4102 439892.9386 444743.7844 447242.4757 451663.6903 458638.1736 451673.0827 455912.8654 454088.3651
"C"      518514.8179 520505.7933 509131.4958 514386.7888 517069.4916 513845.8955 519968.2506 516666.0055 511532.3174 514638.3549
## MemEC RS total
"Load"   227161.0616 225981.7537 226359.1356 226199.0969 225011.7205 225954.9545 225984.5871 226349.8267 226406.1819 225855.8372
"A"      441123.4914 443711.9926 443664.8854 440379.6358 443085.8606 443187.6976 443979.1316 444816.455 448351.6926 442561.6894
"C"      521654.3384 513157.7553 516552.4064 518853.245 514614.3649 518323.8316 516638.5721 511409.7178 517875.3593 524697.0194
## MemEC CAUCHY total
"Load"   226190.0304 227310.8838 227174.6358 228077.9153 226808.8851 225300.5443 226224.413 227360.1663 225803.1897 226158.9676
"A"      439995.9485 443246.0122 446387.5739 444076.0624 443403.3875 451141.9462 441173.2883 433192.588 442542.258 447361.6736
"C"      511469.3959 519461.9711 521602.6574 515991.5664 517881.9434 520112.4057 516720.9674 517505.2498 512407.3248 517740.1609
## Redis total
"Load"   70850.43758 110076.3834 116575.7419 77342.40859 85041.84286 77378.53249 76127.078 91948.2214 72569.48666 78188.26719
"A"      393033.064 445805.6327 448964.3774 440356.0056 444716.4503 440896.6383 436298.3954 395514.3961 403177.3741 453767.5354
"C"      434669.7834 527205.8749 535419.6157 517769.409 536975.6908 514700.5537 516841.363 435256.4026 435172.9844 517944.7626

==> charts/encoding/throughput/throughput.tsv <==
#        MemEC-NC-8                   MemEC-RAID5-8                MemEC-EVENODD-8               MemEC-RDP-8                  MemEC-RS-8                   MemEC-CRS-8
# "Load"   196384.8 193245.9 199523.8   150778.5 150244.8 151312.3   113259.6 112792.1 113727.1    113646.4 113124.9 114167.9   113589.9 113387.4 113792.4   113675.5 113279.6 114071.4
# "A"      249567.6 246526.4 252608.7   237936.9 236436.8 239437     227355.2 225518.9 229191.5    224877 221790.1 227963.9     222791.2 221399.4 224182.9   222241.6 219699.3 224783.8
# "C"      258364.4 256084.7 260644.1   258093.2 255939.3 260247.1   255761.9 253699.7 257824      257278.6 255177.1 259380.2   258168.5 256816.2 259520.9   258504.7 257420.4 259588.9
#        MemEC-NC-total               MemEC-RAID5-total            MemEC-EVENODD-total          MemEC-RDP-total              MemEC-RS-total               MemEC-CRS-total              Redis-total
"Load"   395143.1 390540.4 399745.9   300382.7 299651.4 301113.9   225951.7 225420.6 226482.8   226601.6 225840.2 227363     226126.4 225738.7 226514.2   226641   226035.3 227246.6   85609.84 74256.42 96963.26
"A"      502329   497350.6 507307.3   474322.8 470233   478412.6   452791.3 450690.4 454892.3   451069.9 447062.5 455077.3   443486.3 441939   445033.5   443252.1 439827.2 446676.9   430253 413508.2 446997.7
"C"      517260   514511   520008.9   518323.8 516345.1 520302.5   513629.1 511450.9 515807.2   515625.9 513027   518224.9   517377.7 514581.9 520173.5   517089.4 514812.1 519366.7   497195.6 466029.4 528361.9

==> charts/large_obj/data.tsv <==
# Type      16KB                          8B                              32B
Load        926.6161 926.2034 927.0288    48508.47 48317.37 48699.57      96340.58 96171.21 96509.95
A           1703.619 1685.983 1721.255    105752.9 105087.3 106418.5      211179 210470.7 211887.3
C           4831.979 4647.824 5016.135    117014.3 115739 118289.5        233671.9 231790.7 235553.1

==> charts/large_obj/latency/data.tsv <==
# Type      16KB                          8B                              32B
SET         112875.8 105656 120095.6      1625.9 1605.835 1645.965        1653.1  1637.7   1668.5
UPDATE      42338.2 38997.61 45678.79     1153.1 1141.436 1164.764        1153.65 1147.639 1159.661
GET         23088.6 22550.92 23626.28     1239.7 1229.874 1249.526        1238.3  1230.913 1245.687

==> charts/large_obj/latency/result.txt <==
# 16KB
SET    127295.0 115007.0 110271.0 133375.0 109951.0 104575.0 113919.0 105855.0 103615.0 104895.0
UPDATE 40191.0 39647.0 41567.0 38463.0 41727.0 37343.0 46015.0 39647.0 52799.0 45983.0
GET    22735.0 23199.0 22623.0 24943.0 22239.0 22511.0 23487.0 23183.0 23135.0 22831.0

# 8B
SET    1627.0 1624.0 1592.0 1597.0 1605.0 1685.0 1644.0 1640.0 1640.0 1605.0
UPDATE 1123.0 1159.0 1164.0 1165.0 1160.0 1138.0 1143.0 1148.0 1150.0 1181.0
GET    1223.0 1244.0 1253.0 1229.0 1237.0 1231.0 1221.0 1252.0 1262.0 1245.0

# 32B
SET    1664 1637.5 1655 1672.5 1628.5 1639.5 1688.5 1677.5 1639.5 1628.5
UPDATE 1147 1152 1167.5 1160.5 1146 1154.5 1149.5 1163.5 1155.5 1140.5
GET    1236.5 1227.5 1231 1237 1233.5 1245 1226.5 1247.5 1238 1260.5

==> charts/large_obj/throughput/data.tsv <==
# Type      16KB                          8B                              32B
Load        926.6161 926.2034 927.0288    48508.47 48317.37 48699.57      96340.58 96171.21 96509.95
A           1703.619 1685.983 1721.255    105752.9 105087.3 106418.5      211179 210470.7 211887.3
C           4831.979 4647.824 5016.135    117014.3 115739 118289.5        233671.9 231790.7 235553.1

==> charts/large_obj/throughput/result.txt <==
## 16KB
INSERT    127295.0000  115007.0000  110271.0000  133375.0000  109951.0000  104575.0000  113919.0000  105855.0000  103615.0000  104895.0000 
OVERALL   925.6003  926.6638  927.2481  926.5265  925.7031  926.9387  927.0762  926.3720  926.9043  927.1278 
READ      66687.0000  66175.0000  66495.0000  64287.0000  66687.0000  64351.0000  68991.0000  65855.0000  70719.0000  69567.0000 
UPDATE    40191.0000  39647.0000  41567.0000  38463.0000  41727.0000  37343.0000  46015.0000  39647.0000  52799.0000  45983.0000 
OVERALL   1689.9885  1709.4602  1732.4417  1745.6272  1720.2821  1706.9507  1702.0118  1686.1700  1674.0885  1669.1704 
READ      22735.0000  23199.0000  22623.0000  24943.0000  22239.0000  22511.0000  23487.0000  23183.0000  23135.0000  22831.0000 
OVERALL   4827.1867  4862.8671  4471.4720  4429.4826  4879.0008  5299.4171  4737.5403  5064.8298  4784.2312  4963.7645 
## 8B
INSERT    1627.0000  1624.0000  1592.0000  1597.0000  1605.0000  1685.0000  1644.0000  1640.0000  1640.0000  1605.0000 
OVERALL   48645.7036  48578.5904  48564.4353  48986.9499  48450.5514  48296.1131  48535.2074  47996.6210  48321.3174  48709.2060 
READ      687.0000  719.0000  726.0000  729.0000  717.0000  703.0000  699.0000  712.0000  702.0000  738.0000 
UPDATE    1123.0000  1159.0000  1164.0000  1165.0000  1160.0000  1138.0000  1143.0000  1148.0000  1150.0000  1181.0000 
OVERALL   107610.1928  105280.8894  105354.0951  105072.9206  105956.8967  106778.2856  106229.2853  105797.7148  104898.7727  104550.0167 
READ      1223.0000  1244.0000  1253.0000  1229.0000  1237.0000  1231.0000  1221.0000  1252.0000  1262.0000  1245.0000 
OVERALL   119115.6852  116547.3998  116702.4554  119542.8681  116994.6416  117830.0419  118267.6160  114684.1598  116539.2504  113918.5710 
## 32B
INSERT    1664.0000  1637.5000  1655.0000  1672.5000  1628.5000  1639.5000  1688.5000  1677.5000  1639.5000  1628.5000 
OVERALL   96342.8299  96412.2845  96406.6587  96513.9398  96316.8761  96727.9594  96054.6721  95870.8524  96446.3003  96313.4227 
READ      714.0000  719.5000  736.5000  734.0000  711.5000  716.0000  720.5000  735.5000  709.0000  713.0000 
UPDATE    1147.0000  1152.0000  1167.5000  1160.5000  1146.0000  1154.5000  1149.5000  1163.5000  1155.5000  1140.5000 
OVERALL   212464.3529  210935.0135  209973.8936  210478.2513  212956.5509  210919.8409  211291.3439  209903.0196  211142.2896  211725.3522 
READ      1236.5000  1227.5000  1231.0000  1237.0000  1233.5000  1245.0000  1226.5000  1247.5000  1238.0000  1260.5000 
OVERALL   237093.2377  235136.3990  233516.3074  233501.0307  234661.9181  235176.0536  236425.4851  231462.8774  231245.1460  228500.4676 


==> charts/memory/memory.tsv <==
1	98.97464 98.97311 98.97617
2	98.22037 98.21913 98.22161
3	96.91608 96.90339 96.92877
4	97.68078 97.6769 97.68466
5	94.29547 94.26009 94.33085
6	97.69103 97.68688 97.69518
7	77.70156 77.66276 77.74036
8	90.77667 90.73139 90.82195

==> charts/memory/raw.tsv <==
1	98.9752 98.9744 98.9726 98.9720 98.9725 98.9762 98.9753 98.9740 98.9749 98.9793
2	98.2189 98.2191 98.2180 98.2216 98.2218 98.2202 98.2227 98.2222 98.2182 98.2210
3	96.9047 96.8967 96.9249 96.9060 96.8998 96.9318 96.8997 96.9140 96.9471 96.9361
4	97.6861 97.6871 97.6820 97.6857 97.6730 97.6799 97.6833 97.6721 97.6827 97.6759
5	94.2960 94.3347 94.2162 94.2292 94.2533 94.3112 94.3789 94.3140 94.3086 94.3126
6	97.6933 97.7002 97.6952 97.6856 97.6930 97.6817 97.6929 97.6927 97.6928 97.6829
7	77.7014 77.6722 77.7315 77.7022 77.6496 77.7972 77.6363 77.6439 77.7072 77.7741
8	90.7088 90.6781 90.7166 90.8191 90.8652 90.7900 90.8127 90.7860 90.8510 90.7392

==> charts/norm_perf/latency/latency.tsv <==
## MemEC(8) MemEC(32) Redis(8) Redis(32) Memcached(8) Memcached(32)
"Load"        1202.05 1160.986 1243.114      1170.05 1132.768 1207.332     3957.8 3919.802 3995.798      3955.3 3917.555 3993.045      4913.4 4755.691 5071.109       4658.4 4495.927 4820.873
"A: UP-\nDATE"     882 833.884 930.116            832.45 792.3608 872.5392      952.5 897.7278 1007.272       962.1 892.54 1031.66          5119.4 5031.86 5206.94         4878 4743.139 5012.861
"C:\nGET"        780.3 764.971 795.629          777.35 764.9058 789.7942      654.05 623.6951 684.4049      671.2 630.2368 712.1632       4277.4 4140.671 4414.129       4028.4 3860.206 4196.594

"Load"       1202.05 1160.986 1243.114      1170.05 1132.768 1207.332     3957.8 3919.802 3995.798      3955.3 3917.555 3993.045      4913.4 4755.691 5071.109       4658.4 4495.927 4820.873
"A_READ"     799.4 772.3009 826.4991        796.45 777.7886 815.1114      838.95 812.5073 865.3927      859.85 833.2329 886.4671      4440.2 4306.321 4574.079       4487.2 4281.959 4692.441
"A_UPDATE"   882 833.884 930.116            832.45 792.3608 872.5392      952.5 897.7278 1007.272       962.1 892.54 1031.66          5119.4 5031.86 5206.94         4878 4743.139 5012.861
"B_READ"     798.95 791.9057 805.9943       792.45 783.0086 801.8914      744.7 700.3321 789.0679       753.35 700.0739 806.6261      4640.4 4502.414 4778.386       4407.9 4253.175 4562.625
"B_UPDATE"   817.45 799.6765 835.2235       832.6 776.343 888.857         1376.35 1264.051 1488.649     1350.8 1208.717 1492.883      6015.8 5838.906 6192.694       5840.4 5722.967 5957.833
"C"          780.3 764.971 795.629          777.35 764.9058 789.7942      654.05 623.6951 684.4049      671.2 630.2368 712.1632       4277.4 4140.671 4414.129       4028.4 3860.206 4196.594
"D_SET"      841.15 822.6795 859.6205       794.7 773.8827 815.5173       1888.85 1751.69 2026.01       2030.5 1951.447 2109.553      30344 -987.3978 61675.4        9909.85 4109.757 15709.94
"D_READ"     805.3 798.7867 811.8133        783.25 774.2609 792.2391      685.6 655.0042 716.1958       720.1 692.5287 747.6713       4681.6 4500.367 4862.833       4549 4378.504 4719.496
"F_READ"     753.35 743.9409 762.7591       752.5 747.1335 757.8665       721.4 694.0113 748.7887       749.15 706.8951 791.4049      3705.9 3478.347 3933.453       3400.5 3212.773 3588.227
"F_RMW"      1368.45 1347.012 1389.888      1359.85 1345.648 1374.052     1428.8 1371.187 1486.413      1503.55 1392.84 1614.26       8613.4 8322.126 8904.674       7740.6 7575.903 7905.297
"F_UPDATE"   746.05 731.6592 760.4408       733.15 723.3734 742.9266      801.75 763.6363 839.8637      843.05 773.0612 913.0388      4725.2 4593.115 4857.285       4228.3 4156.269 4300.331


==> charts/norm_perf/latency/raw.tsv <==
##### MemEC 8 bytes #####
"Load"       1122.0000  1202.0000  1236.0000  1331.0000  1170.0000  1215.0000  1152.0000  1166.5000  1201.5000  1224.5000
"A_READ"     848.5000  760.5000  797.0000  808.0000  768.0000  880.0000  797.0000  782.0000  770.5000  782.5000
"A_UPDATE"   924.5000  772.0000  910.5000  884.0000  787.0000  862.5000  862.0000  933.0000  886.0000  998.5000
"B_READ"     805.0000  782.0000  803.5000  805.0000  780.0000  803.0000  800.0000  806.5000  806.5000  798.0000
"B_UPDATE"   838.0000  771.0000  833.0000  827.5000  783.0000  803.5000  810.0000  845.0000  835.5000  828.0000
"C"          774.0000  771.0000  775.5000  799.0000  772.0000  829.0000  764.0000  751.0000  779.0000  788.5000
"D_SET"      846.5000  886.5000  829.5000  811.5000  835.5000  865.0000  868.5000  804.5000  827.5000  836.5000
"D_READ"     815.0000  815.0000  803.0000  798.0000  804.0000  810.5000  817.5000  791.0000  794.5000  804.5000
"F_READ"     746.0000  756.5000  743.5000  765.0000  774.0000  773.5000  737.5000  745.0000  744.5000  748.0000
"F_RMW"      1350.5000  1382.0000  1354.0000  1388.0000  1423.5000  1404.0000  1326.5000  1360.0000  1344.5000  1351.5000
"F_UPDATE"   734.0000  753.5000  738.5000  758.0000  786.0000  766.5000  717.5000  742.0000  729.5000  735.0000

##### MemEC 32 bytes #####
"Load"       1188.5000  1162.0000  1204.0000  1253.0000  1172.0000  1195.0000  1166.0000  1143.5000  1049.0000  1167.5000
"A_READ"     829.5000  832.5000  777.0000  811.0000  756.0000  816.0000  787.0000  798.0000  764.5000  793.0000
"A_UPDATE"   835.0000  863.5000  789.0000  849.0000  761.5000  951.5000  801.0000  862.0000  769.5000  842.5000
"B_READ"     808.5000  799.5000  813.5000  777.0000  794.5000  795.0000  794.0000  770.5000  786.5000  785.5000 
"B_UPDATE"   876.5000  820.0000  1038.5000  760.5000  812.5000  823.0000  805.0000  813.0000  773.5000  803.5000 
"C"          771.0000  751.0000  759.5000  801.5000  764.0000  764.0000  789.5000  789.0000  795.0000  789.0000 
"D_SET"      800.0000  787.5000  723.0000  829.5000  796.0000  820.0000  779.5000  800.5000  810.5000  800.5000 
"D_READ"     787.5000  787.0000  749.5000  779.0000  788.5000  791.5000  781.0000  790.5000  791.5000  786.5000 
"F_READ"     754.0000  740.5000  749.0000  758.0000  757.5000  739.0000  754.5000  753.0000  759.0000  760.5000 
"F_RMW"      1358.5000  1337.0000  1348.5000  1380.0000  1366.0000  1328.0000  1357.0000  1357.0000  1396.0000  1370.5000
"F_UPDATE"   732.0000  716.5000  725.0000  747.0000  736.0000  714.5000  730.5000  731.0000  760.5000  738.5000

##### Redis 8 bytes #####
"Load"       4067.0000  3894.0000  3893.0000  3998.0000  3926.0000  3979.0000  3977.0000  3960.0000  3917.0000  3967.0000
"A_READ"     847.5000  876.0000  812.5000  787.0000  826.5000  898.5000  877.0000  841.0000  791.5000  832.0000 
"A_UPDATE"   956.5000  1057.5000  941.0000  793.0000  946.0000  984.0000  1030.0000  1001.5000  871.0000  944.5000
"B_READ"     748.5000  741.5000  757.5000  773.5000  788.0000  666.0000  789.0000  832.5000  619.5000  731.0000 
"B_UPDATE"   1441.5000  1393.5000  1416.0000  1473.0000  1455.5000  1272.0000  1454.5000  1502.0000  967.5000  1388.0000 
"C"          624.5000  662.5000  653.0000  694.0000  673.5000  636.5000  615.5000  575.0000  718.0000  688.0000
"D_SET"      1876.0000  1662.5000  1835.0000  1976.0000  1993.5000  2029.0000  2036.5000  1987.5000  1458.0000  2034.5000
"D_READ"     661.0000  625.5000  668.5000  699.0000  712.0000  700.0000  713.5000  715.0000  613.0000  748.5000
"F_READ"     748.5000  708.5000  740.5000  737.5000  661.0000  742.0000  685.5000  755.0000  768.5000  667.0000 
"F_RMW"      1480.5000  1401.0000  1469.0000  1467.5000  1306.0000  1470.5000  1351.5000  1493.0000  1536.0000  1313.0000
"F_UPDATE"   820.5000  799.0000  827.5000  816.5000  721.0000  837.0000  747.5000  843.5000  879.5000  725.5000

##### Redis 32 bytes #####
"Load"       4072.0000  3893.0000  3903.0000  3997.0000  3926.0000  3970.0000  3969.0000  3947.0000  3914.0000  3962.0000
"A_READ"     865.0000  878.5000  855.0000  841.0000  774.5000  861.5000  921.5000  851.0000  869.5000  881.0000
"A_UPDATE"   1002.5000  931.0000  976.5000  890.5000  885.5000  866.0000  919.5000  1125.0000  1132.0000  892.5000 
"B_READ"     714.0000  687.0000  841.5000  746.5000  709.5000  613.0000  796.0000  766.0000  810.0000  850.0000
"B_UPDATE"   1073.5000  1351.5000  1551.0000  1414.0000  1165.5000  1003.5000  1473.5000  1442.0000  1498.5000  1535.0000
"C"          614.5000  725.5000  715.0000  735.0000  706.0000  584.5000  666.5000  699.5000  682.0000  583.5000
"D_SET"      2062.0000  1942.5000  1837.5000  2115.0000  2073.0000  2127.0000  2216.0000  1940.0000  2014.5000  1977.5000
"D_READ"     702.0000  705.0000  652.0000  766.5000  714.0000  749.0000  787.0000  695.5000  718.0000  712.0000
"F_READ"     805.5000  797.5000  722.5000  817.0000  661.5000  746.5000  644.5000  764.0000  790.0000  742.5000 
"F_RMW"      1656.5000  1634.5000  1439.5000  1693.5000  1263.5000  1503.5000  1243.5000  1512.0000  1600.0000  1489.0000
"F_UPDATE"   945.5000  911.0000  821.5000  954.0000  693.0000  860.0000  663.5000  852.0000  898.0000  832.0000

##### Memcached 8 bytes #####
"Load"       4973.0000  5023.0000  5003.0000  5045.0000  5313.0000  4865.0000  4803.0000  4591.0000  4947.0000  4571.0000
"A_READ"     4367.0000  4795.0000  4721.0000  4277.0000  4385.0000  4335.0000  4453.0000  4521.0000  4239.0000  4309.0000
"A_UPDATE"   5123.0000  5355.0000  5285.0000  4993.0000  5079.0000  5077.0000  5181.0000  5087.0000  4973.0000  5041.0000
"B_READ"     4445.0000  4625.0000  4749.0000  4409.0000  4915.0000  4435.0000  4811.0000  4747.0000  4443.0000  4825.0000
"B_UPDATE"   5699.0000  5861.0000  6335.0000  6183.0000  6061.0000  5693.0000  6345.0000  5779.0000  6027.0000  6175.0000
"C"          4244.0000  4381.0000  4443.0000  4467.0000  4351.0000  4433.0000  4399.0000  4017.0000  3955.0000  4084.0000 
"D_SET"      4819.0000  3901.0000  113087.0000  9307.0000  110751.0000  5647.0000  10925.0000  32633.0000  6223.0000  6147.0000
"D_READ"     4981.0000  4639.0000  4985.0000  4607.0000  4803.0000  4231.0000  4623.0000  4347.0000  4917.0000  4683.0000 
"F_READ"     3684.0000  4024.0000  4066.0000  3906.0000  4055.0000  3105.0000  3441.0000  3573.0000  3756.0000  3449.0000
"F_RMW"      7967.0000  8771.0000  9035.0000  8735.0000  8971.0000  7889.0000  8469.0000  8839.0000  8959.0000  8499.0000
"F_UPDATE"   4395.0000  4729.0000  4969.0000  4783.0000  4879.0000  4475.0000  4645.0000  4845.0000  4877.0000  4655.0000

##### Memcached 32 bytes #####
"Load"       4763.0000  4877.0000  4655.0000  4581.0000  4949.0000  4495.0000  4441.0000  4293.0000  4971.0000  4559.0000
"A_READ"     4709.0000  4471.0000  4553.0000  4373.0000  4757.0000  3779.0000  4561.0000  4785.0000  4469.0000  4415.0000
"A_UPDATE"   5087.0000  4899.0000  4923.0000  4723.0000  5103.0000  4501.0000  4841.0000  5089.0000  4785.0000  4829.0000
"B_READ"     4385.0000  4765.0000  4466.0000  4473.0000  4411.0000  4028.0000  4585.0000  4187.0000  4563.0000  4216.0000
"B_UPDATE"   5951.0000  6107.0000  6043.0000  5767.0000  5987.0000  5749.0000  5683.0000  5747.0000  5661.0000  5709.0000
"C"          4150.0000  4249.0000  4165.0000  4316.0000  4051.0000  3702.0000  3836.0000  4220.0000  3647.0000  3948.0000
"D_SET"      6783.0000  3849.5000  2897.5000  12529.0000  7709.0000  30125.0000  9001.0000  8373.0000  14851.0000  2980.5000 
"D_READ"     4777.0000  4863.0000  4248.0000  4273.0000  4739.0000  4361.0000  4302.0000  4753.0000  4495.0000  4679.0000 
"F_READ"     3697.0000  3580.0000  3607.0000  3556.0000  3678.0000  3330.0000  3235.0000  2976.0000  3032.0000  3314.0000
"F_RMW"      7891.0000  7755.0000  7749.0000  7585.0000  7923.0000  7763.0000  8017.0000  7417.0000  7337.0000  7969.0000
"F_UPDATE"   4235.0000  4240.0000  4258.0000  4139.0000  4304.0000  4228.0000  4357.0000  4134.0000  4038.0000  4350.0000 


==> charts/norm_perf/throughput/raw.tsv <==
##### MemEC 8 bytes #####
"LOAD" 203470.6363  195005.6884  196765.9528  187256.1435  197267.4595  196150.9250  201476.2176  197773.5538  194914.0864  193767.6592
"A"    244964.8972  257340.1664  249958.3247  249941.1629  253824.0153  242712.0139  251000.1906  249309.7532  250590.2517  246034.7349
"B"    253702.1971  256835.5106  253893.2403  253761.9822  257327.6418  253247.5407  254116.9835  252587.3392  252583.2597  253141.9975
"C"    258906.3059  259797.7029  259194.7674  256142.4666  259987.7424  251294.7297  260230.7779  263366.8154  257743.4199  256979.3428
"D"    249925.3528  248771.8148  250647.4017  253081.6379  250711.9165  249735.2533  249587.4023  255001.3655  253595.3737  250696.1362
"F"    176489.6902  174628.2541  176273.6732  173534.8695  172594.5130  172766.6330  178164.5458  176613.6902  175813.9153  175941.6125 
##### MemEC 32 bytes #####
"LOAD" 197882.1043  198612.5985  196462.0639  192418.4507  198740.5182  197274.8774  198801.8475  199643.1332  207463.6239  200283.8948 
"A"    250539.2821  247875.2754  255511.9951  250523.7110  260021.9498  247201.3151  254527.4409  250619.8676  258643.3880  252149.7790
"B"    254315.6138  254940.0170  251514.3029  257193.4709  256989.0745  258361.0620  254310.1117  258160.6382  254932.4588  257874.6744
"C"    259792.6799  262270.0773  260805.1347  257871.9793  261490.5171  261479.7532  257753.3083  256886.1999  255066.2202  255539.9867
"D"    254594.8051  252887.4859  260913.2819  255757.7222  251008.2562  253318.1907  253245.8593  252329.4476  253466.3931  254792.2070
"F"    175887.2286  177703.7227  175674.3760  176120.3013  176038.3642  177868.2268  174958.0791  176163.9063  175041.6760  175050.1409 
##### Redis 8 bytes ######
"LOAD" 45974.4388  47601.6070  47639.9670  46643.7758  47440.8057  47094.5203  46997.7582  46984.9782  47556.3418  47194.9486
"A"    229451.4287  222670.5438  235504.0044  234054.9041  229968.2403  225816.2202  226207.8519  236079.8067  240929.3060  234674.1259
"B"    268680.5856  262746.2459  250384.0417  251842.0491  257167.7368  273678.1597  252660.7553  248582.5710  295420.4702  269244.7127 
"C"    269331.3138  260971.7012  262719.8308  252181.4396  262364.2817  269653.9028  265983.3081  278030.9102  257627.0297  268490.0034
"D"    258479.1909  259339.4942  259861.4555  249391.2303  254712.0103  253019.6750  253866.2769  252326.8569  270984.0931  253449.5982
"F"    177719.9932  177898.1624  175180.4378  181472.2587  185326.6158  173932.9897  186079.4654  174360.4159  174684.7114  186914.1419
##### Redis 32 bytes ######
"LOAD" 46029.9023  47655.5960  47601.6553  46674.9123  47332.1477  46898.7997  46704.1069  46881.6901  47468.9553  47147.7476
"A"    228730.8164  230211.9951  230265.8650  229376.8112  239345.5415  232784.8849  234032.0556  233272.9411  225873.1561  233815.2466
"B"    288480.4553  270193.5099  247172.3594  255262.2659  258798.7369  294042.2692  257365.8654  254023.5425  264474.7690  255377.5916
"C"    270750.4217  258590.9187  261176.5555  250536.2576  262607.3669  270202.3395  262988.4642  268402.6665  261376.7083  270435.6392
"D"    255971.0462  258529.2243  262026.9180  249660.4492  256322.8852  249407.8469  249130.9188  254227.9677  259645.5139  254921.8269
"F"    172400.1492  174681.0759  175878.9481  174756.8170  185047.8781  174389.7008  188473.5973  175207.8350  172988.8182  179644.3098
##### Memcached 8 bytes ######
"LOAD" 70829.7155  65875.7629  68826.0030  74616.0553  67613.3464  68271.1916  73694.1536  74858.8806  68791.8906  76458.3288 
"A"    79254.7166  78157.1104  80320.0093  81606.6995  81238.1721  82139.7859  80752.4494  81785.9153  81695.7376  83440.6854 
"B"    87268.7871  88315.7155  84888.8741  86390.5599  83463.9898  90070.1058  81982.3625  85588.8546  87563.7982  83437.7963
"C"    91638.7336  86732.2259  88731.5668  87612.1239  90593.9818  88893.2072  86857.7029  92547.9849  90277.8108  90513.9437
"D"    74538.5172  84465.3808  83107.8768  84624.9199  81565.0505  89129.1655  85845.5752  87229.1418  82014.0638  78738.0062
"F"    63022.0569  60063.3634  59970.4730  64557.2377  62693.5109  67160.0453  64271.4813  64824.4406  63557.6678  65723.1413
##### Memcached 32 bytes ######
"LOAD" 72384.5578  72013.1337  71921.9550  74319.7017  69223.7699  73027.2269  75287.4365  75063.9338  68956.2233  73347.5983
"A"    79806.9762  81624.3414  82562.9360  83334.4168  78837.0988  83252.3855  82076.9805  80039.8068  84134.3418  81986.9010
"B"    86772.8373  79257.7854  88118.3882  87180.8896  90256.2293  90909.7242  88901.2271  87727.7023  88620.4982  88820.8458
"C"    94411.3291  92185.0084  92985.0872  92990.9711  92430.1794  97105.0315  94835.0360  93068.1711  99304.1614  91673.6219
"D"    84172.5127  83825.9383  91167.9173  91017.6902  85550.8460  86230.6682  86848.5994  86972.0160  83797.2341  87118.7686
"F"    66369.1252  66004.8011  67074.2000  68277.2705  67002.5733  67540.0596  67829.6835  70188.3658  65852.9247  67206.2023

##### MemEC 8+32 bytes ######
LOAD	401352.7406	393618.2869	393228.0167	379674.5942	396007.9777	393425.8024	400278.0651	397416.687	402377.7103	394051.554
A	495504.1793	505215.4418	505470.3198	500464.8739	513845.9651	489913.329	505527.6315	499929.6208	509233.6397	498184.5139
B	508017.8109	511775.5276	505407.5432	510955.4531	514316.7163	511608.6027	508427.0952	510747.9774	507515.7185	511016.6719
C	518698.9858	522067.7802	519999.9021	514014.4459	521478.2595	512774.4829	517984.0862	520253.0153	512809.6401	512519.3295
D	504520.1579	501659.3007	511560.6836	508839.3601	501720.1727	503053.444	502833.2616	507330.8131	507061.7668	505488.3432
F	352376.9188	352331.9768	351948.0492	349655.1708	348632.8772	350634.8598	353122.6249	352777.5965	350855.5913	350991.7534
##### Redis 8+32 bytes ######
LOAD	92004.3411	95257.203	95241.6223	93318.6881	94772.9534	93993.32	93701.8651	93866.6683	95025.2971	94342.6962
A	458182.2451	452882.5389	465769.8694	463431.7153	469313.7818	458601.1051	460239.9075	469352.7478	466802.4621	468489.3725
B	557161.0409	532939.7558	497556.4011	507104.315	515966.4737	567720.4289	510026.6207	502606.1135	559895.2392	524622.3043
C	540081.7355	519562.6199	523896.3863	502717.6972	524971.6486	539856.2423	528971.7723	546433.5767	519003.738	538925.6426
D	514450.2371	517868.7185	521888.3735	499051.6795	511034.8955	502427.5219	502997.1957	506554.8246	530629.607	508371.4251
F	350120.1424	352579.2383	351059.3859	356229.0757	370374.4939	348322.6905	374553.0627	349568.2509	347673.5296	366558.4517
##### Memcached 8+32 bytes ######
LOAD	143214.2733	137888.8966	140747.958	148935.757	136837.1163	141298.4185	148981.5901	149922.8144	137748.1139	149805.9271
A	159061.6928	159781.4518	162882.9453	164941.1163	160075.2709	165392.1714	162829.4299	161825.7221	165830.0794	165427.5864
B	174041.6244	167573.5009	173007.2623	173571.4495	173720.2191	180979.83	170883.5896	173316.5569	176184.2964	172258.6421
C	186050.0627	178917.2343	181716.654	180603.095	183024.1612	185998.2387	181692.7389	185616.156	189581.9722	182187.5656
D	158711.0299	168291.3191	174275.7941	175642.6101	167115.8965	175359.8337	172694.1746	174201.1578	165811.2979	165856.7748
F	129391.1821	126068.1645	127044.673	132834.5082	129696.0842	134700.1049	132101.1648	135012.8064	129410.5925	132929.3436

==> charts/norm_perf/throughput/throughput.tsv <==
### (mean lower upper)  MemEC(8) MemEC(32) Redis(8) Redis(32) Memcached(8) Memcached(32) MemEC(total) Redis(total) Memcached(total)
###            2        3        4            5        6        7             8        9       10           11       12       13          14       15       16            17       18       19        20       21       22        23       24       25        26       27       28
"Load"  196384.8 193245.9 199523.8     198758.3 196067.4 201449.2      47112.91 46745.54 47480.29     47039.55 46678.96 47400.14    70983.53 68373.37 73593.69      72554.55 71000.07 74109.04	395143.1 390540.4 399745.9	94152.47 93428.83 94876.1	143538.1 139677.9 147398.2
"A"     249567.6 246526.4 252608.7     252761.4 249673.5 255849.3      231535.6 227493.7 235577.6     231770.9 229111.3 234430.5    81039.13 79961.63 82116.63      81765.62 80538.69 82992.55	502329   497350.6 507307.3	463306.6 459286.2 467327	162804.7 160975.4 164634.1
"B"     254119.8 252940.8 255298.7     255859.1 254276.7 257441.6      263040.7 252732.4 273349.1     264519.1 253482.7 275555.6    85897.08 84103.59 87690.58      87656.61 85357.8  89955.43	509978.9 508123.6 511834.3	527559.9 509158.2 545961.5	173553.7 171084.2 176023.2
"C"     258364.4 256084.7 260644.1     258895.6 257024.6 260766.6      264735.4 259567.4 269903.4     263706.7 259105.6 268307.8    89439.93 88012.73 90867.13      94098.86 92368.95 95828.77	517260   514511   520008.9	528442.1 519017.9 537866.3	183538.8 181251.8 185825.8
"D"     251175.4 249729.1 252621.6     254231.4 252299.7 256163.1      256543 252194.6 260891.4       254984.5 251777 258191.9      83125.77 80100.31 86151.23      86670.22 84770.33 88570.11	505406.7 503062.1 507751.4	511527.4 504505.7 518549.2	169796   165829.3 173762.7
"F"     175282.1 173970.2 176594.1     176050.6 175318.2 176783        179356.9 175656.1 183057.8     177346.9 173493.6 181200.3    63584.34 61951.61 65217.08      67334.52 66429.33 68239.71	351332.7 350301.8 352363.7	356703.8 349559.2 363848.4	130918.9 128722.9 133114.8

==> charts/permanent/data.tsv <==
### 0.4   0.8   1.2   1.6   2.0
# SET
#2        4200.35 3829.444 4571.256         4080.05 3662.713 4497.387         4413.45 4068.313 4758.587
#3        6265.275 5313.505 7217.045        5490.55 4916.676 6064.424         5886.325 5133.582 6639.068
#4        5899.7 4738.192 7061.208          5684.45 4927.469 6441.431         5705.375 4795.538 6615.212
5        4686 3708.328 5663.672            4283.625 3639.08 4928.17          4941.65 4169.881 5713.419
6        4182.1 3187.212 5176.988          4486.7 3461.073 5512.327          4207.85 3843.296 4572.404
7        3281.875 2468.76 4094.99          4042.175 3087.098 4997.252        4025.175 3121.221 4929.129
8        2609.225 1816.399 3402.051        3105 2042.836 4167.164            3111.6 2328.665 3894.535
9        2272.275 1905.215 2639.335        2707.2 1869.333 3545.067          2539.175 1948.755 3129.595
10       2477.7 1972.806 2982.594          2498.3 2123.433 2873.167          2882.025 2596.31 3167.74
11       1982.4 1470.79 2494.01            2471.125 2158.282 2783.968        2993.55 2737.306 3249.794
12       1777.625 1420.882 2134.368        2261.45 2147.414 2375.486         2938.65 2654.545 3222.755
13       1627.6 1618.201 1636.999          2191.85 2179.951 2203.749         2767.45 2756.306 2778.594
14       1630.6 1622.732 1638.468          2207.75 2186.424 2229.076         2776.95 2765.77 2788.13
15       1631.425 1620.822 1642.028        2213.65 2203.093 2224.207         2777.95 2772.074 2783.826
16       1630.05 1622.301 1637.799         2197.8 2190.762 2204.838          2766.85 2759.792 2773.908
17       1628.4 1623.949 1632.851          2190.9 2182.961 2198.839          2763.5 2753.343 2773.657
18       1622.9 1618.46 1627.34            2185.05 2178.635 2191.465         2766.85 2758.128 2775.572
19       1622.925 1618.114 1627.736        2187.6 2178.833 2196.367          2763.55 2756.775 2770.325
20       1624.85 1619.877 1629.823         2190.65 2182.722 2198.578         2765.7 2758.656 2772.744
21       1630.675 1624.36 1636.99          2187.6 2181.244 2193.956          2769.45 2762.772 2776.128
22       1623.85 1620.454 1627.246         2193.6 2183.978 2203.222          2773.95 2763.874 2784.026
23       1621.225 1616.939 1625.511        2194.95 2181.912 2207.988         2766.35 2758.614 2774.086
24       1622.1 1618.295 1625.905          2192.2 2186.529 2197.871          2763.25 2756.411 2770.089
25       1622.525 1619.524 1625.526        2195.8 2190.215 2201.385          2764.25 2755.206 2773.294
26       1633.2 1615.53 1650.87            2198.4 2189.28 2207.52            2767.25 2762.69 2771.81
27       1639.7 1620.344 1659.056          2225.3 2198.604 2251.996          2792.5 2762.978 2822.022
28       1643.1 1626.393 1659.807          2238.15 2211.655 2264.645         2813.65 2776.385 2850.915
29       1632.375 1617.039 1647.711        2204.35 2188.626 2220.074         2779.55 2755.104 2803.996
30       1630.625 1611.314 1649.936        2190.9 2182.977 2198.823          2769.9 2763.049 2776.751
31       1624.65 1622.514 1626.786         2187.85 2181.392 2194.308         2780.4 2754.667 2806.133
32       1620.65 1616.909 1624.391         2191 2181.386 2200.614            2761.8 2752.979 2770.621
33       1624.525 1619.814 1629.236        2189.6 2180.151 2199.049          2764.8 2759.473 2770.127
34       1621.775 1617.409 1626.141        2196.8 2188.929 2204.671          2764.9 2759.453 2770.347
35       1624.7 1621.127 1628.273          2197.2 2189.551 2204.849          2773.8 2766.106 2781.494
36       1629.6 1625.842 1633.358          2207.7 2199.997 2215.403          2777.05 2768.837 2785.263
37       1626.4 1621.631 1631.169          2203.05 2195.133 2210.967         2760.85 2755.147 2766.553
38       1624.075 1617.999 1630.151        2193.6 2184.172 2203.028          2764.35 2757.357 2771.343
39       1620.825 1617.445 1624.205        2192.35 2184.921 2199.779         2764.6 2756.011 2773.189
40       1622.9 1617.785 1628.015          2191.6 2183.647 2199.553          2770.3 2757.919 2782.681
#41       1618.025 1607.496 1628.554        2154.05 2071.013 2237.087         2766.1 2758.541 2773.659
#42       1863.6 1308.51 2418.69            2100.3 1932.305 2268.295          2759.9 2753.194 2766.606
#43       1864.425 1303.423 2425.427        2472.3 1614.596 3330.004          2745.65 2706.887 2784.413
#44       1722.45 1100.091 2344.809         2378.8 1582.067 3175.533          2631.175 2437.816 2824.534

# UPDATE 
"02"    6159.95 5751.313 6568.587          5632.25 5062.004 6202.496         6200.05 5593.311 6806.789
"03"    6638.8 5608.534 7669.066           5936.025 5342.373 6529.677        6279.875 5473.375 7086.375
"04"    5342.15 4344.806 6339.494          5280.95 4591.993 5969.907         5039.1 4122.708 5955.492
"05"    5171.55 4153.301 6189.799          4007.85 3202.08 4813.62           5051.05 4179.255 5922.845
"06"    4267.15 3479.912 5054.388          5048.25 3967.692 6128.808         5067.8 4465.497 5670.103
"07"    3345.55 2593.006 4098.094          4405.35 3256.98 5553.72           4224.65 3286.412 5162.888
"08"    2969.725 2270.455 3668.995         3440.575 2287.453 4593.697        3519.225 2652.418 4386.032
"09"    3026.025 2584.021 3468.029         2796.475 2093.453 3499.497        3001.375 2356.975 3645.775
"10"    2978.3 2580.697 3375.903           3457.45 3052.146 3862.754         4616.9 4200.867 5032.933
"11"    2784.875 2365.561 3204.189         3496.4 3270.65 3722.15            4491 4290.663 4691.337
"12"    2293.15 2064.714 2521.586          3267.35 3211.783 3322.917         4423.2 4219.605 4626.795
"13"    2201.8 2188.458 2215.142           3234.1 3218.164 3250.036          4306.6 4291.981 4321.219
"14"    2213.15 2201.358 2224.942          3249.4 3235.695 3263.105          4312.4 4298.405 4326.395
"15"    2208 2196.605 2219.395             3248.9 3236.585 3261.215          4322.8 4314.364 4331.236
"16"    2197.85 2185.181 2210.519          3240.1 3231.321 3248.879          4301.8 4289.917 4313.683
"17"    2203.3 2190.257 2216.343           3237.7 3232.845 3242.555          4298.5 4283.7 4313.3
"18"    2201.75 2194.05 2209.45            3236.35 3221.937 3250.763         4301.1 4289.416 4312.784
"19"    2199.9 2192.124 2207.676           3259.9 3242.251 3277.549          4313.3 4294.443 4332.157
"20"    2209.9 2199.114 2220.686           3252.25 3237.746 3266.754         4309.9 4298.177 4321.623
"21"    2208.85 2199.113 2218.587          3236.25 3227.97 3244.53           4309.3 4301.074 4317.526
"22"    2196.1 2192.387 2199.813           3240.15 3232.653 3247.647         4323 4309.047 4336.953
"23"    2195 2187.473 2202.527             3239.8 3228.664 3250.936          4305.8 4286.928 4324.672
"24"    2194 2186.129 2201.871             3228.6 3216.467 3240.733          4301.5 4292.062 4310.938
"25"    2205.65 2199.54 2211.76            3241.55 3234.431 3248.669         4302.8 4289.606 4315.994
"26"    2209.4 2184.999 2233.801           3238.4 3229.836 3246.964          4311.9 4299.048 4324.752
"27"    2224.7 2195.408 2253.992           3277.65 3236.734 3318.566         4348.4 4291.879 4404.921
"28"    2227.15 2201.3 2253                3309.35 3274.806 3343.894         4370.2 4327.446 4412.954
"29"    2212.4 2186.881 2237.919           3269.3 3244.561 3294.039          4328.6 4307.373 4349.827
"30"    2213.9 2188.361 2239.439           3236.35 3224.565 3248.135         4314.5 4297.594 4331.406
"31"    2195.9 2188.855 2202.945           3233.55 3224.035 3243.065         4321.1 4278.636 4363.564
"32"    2195.7 2188.64 2202.76             3235.2 3222.428 3247.972          4297.2 4286.342 4308.058
"33"    2187.7 2181.974 2193.426           3229.6 3214.939 3244.261          4301.2 4285.992 4316.408
"34"    2191.3 2184.032 2198.568           3230.9 3220.262 3241.538          4294.1 4285.707 4302.493
"35"    2208.3 2196.09 2220.51             3243.6 3233.847 3253.353          4307.2 4294.316 4320.084
"36"    2210.75 2200.941 2220.559          3261.45 3247.911 3274.989         4324 4312.226 4335.774
"37"    2206.4 2199.788 2213.012           3255.5 3244.923 3266.077          4310 4290.01 4329.99
"38"    2202.95 2190.683 2215.217          3240.9 3230.618 3251.182          4298.2 4285.687 4310.713
"39"    2191.65 2188.367 2194.933          3230.75 3222.257 3239.243         4291.3 4279.226 4303.374
"40"    2190.15 2181.514 2198.786          3214.85 3206.446 3223.254         4290.9 4280.831 4300.969
"41"    2183.3 2164.681 2201.919           3168.55 3054.966 3282.134         4286.4 4274.591 4298.209
"42"    2549.45 1733.151 3365.749          3113.275 2890.929 3335.621        4292 4275.36 4308.64
"43"    2547.25 1733.262 3361.238          3709.925 2363.086 5056.764        4275.75 4232.231 4319.269
"44"    2367 1494.394 3239.606             3599.225 2315.921 4882.529        4122.725 3845.632 4399.818
# READ 
"02"      4530.85 4143.715 4917.985        4272.1 3866.623 4677.577          5005.6 4532.686 5478.514
"03"      6270.25 5267.35 7273.15          5326.025 4872.135 5779.915        5662.25 4950.992 6373.508
"04"      5591.825 4444.706 6738.944       5189.875 4439.124 5940.626        4967.9 3643.707 6292.093
"05"      4763.5 3852.636 5674.364         3701.45 2796.548 4606.352         4525.2 3478.534 5571.866
"06"      4092.05 3371.164 4812.936        4412.5 3373.653 5451.347          4093.575 3429.278 4757.872
"07"      2872.375 2083.751 3660.999       3764.125 2908.103 4620.147        3630.4 2883.262 4377.538
"08"      2711.025 2089.737 3332.313       3177.325 1902.051 4452.599        2710.675 1946.014 3475.336
"09"      2034.525 1391.218 2677.832       2273.875 1572.644 2975.106        2179.575 1606.962 2752.188
"10"      2316.7 1821.685 2811.715         2224.025 1855.522 2592.528        2483.125 2225.745 2740.505
"11"      1967.7 1527.608 2407.792         1969.4 1680.834 2257.966          2616.05 2346.803 2885.297
"12"      1558.7 1329.782 1787.618         1985.375 1831.797 2138.953        2536 2243.899 2828.101
"13"      1463.775 1457.679 1469.871       1893.825 1888.416 1899.234        2352.45 2346.381 2358.519
"14"      1462.3 1456.99 1467.61           1893.85 1884.699 1903.001         2357.45 2348.99 2365.91
"15"      1463.675 1458.094 1469.256       1894.575 1889.58 1899.57          2356.1 2347.009 2365.191
"16"      1460.1 1456.701 1463.499         1887.25 1881.905 1892.595         2351.75 2342.756 2360.744
"17"      1461.825 1457.655 1465.995       1885.85 1882.194 1889.506         2352.35 2343.352 2361.348
"18"      1459.1 1455.729 1462.471         1887.775 1882.629 1892.921        2344.05 2334.668 2353.432
"19"      1461.075 1457.705 1464.445       1889.525 1884.552 1894.498        2355.8 2347.498 2364.102
"20"      1461.325 1456.05 1466.6          1887.525 1879.573 1895.477        2359.05 2348.884 2369.216
"21"      1466.775 1461.74 1471.81         1892.275 1889.366 1895.184        2357.5 2347.229 2367.771
"22"      1460.525 1457.022 1464.028       1889.125 1881.119 1897.131        2357.25 2346.731 2367.769
"23"      1460.4 1456.226 1464.574         1891 1882.319 1899.681            2342.7 2333.142 2352.258
"24"      1457.675 1452.636 1462.714       1888.375 1884.479 1892.271        2352.3 2345.358 2359.242
"25"      1461.15 1457.998 1464.302        1892.625 1887.498 1897.752        2351.2 2342.833 2359.567
"26"      1464.3 1456.62 1471.98           1887.675 1878.147 1897.203        2352.35 2345.359 2359.341
"27"      1464.475 1456.165 1472.785       1900.275 1887.907 1912.643        2372.9 2353.443 2392.357
"28"      1468.375 1461.855 1474.895       1906.55 1898.754 1914.346         2377.7 2360.644 2394.756
"29"      1463.875 1454.409 1473.341       1891.225 1883.226 1899.224        2361.5 2348.495 2374.505
"30"      1461.7 1453.39 1470.01           1885.125 1877.384 1892.866        2351.05 2340.817 2361.283
"31"      1461.4 1457.984 1464.816         1888.1 1879.053 1897.147          2351.1 2338.219 2363.981
"32"      1460.875 1457.574 1464.176       1878.375 1871.567 1885.183        2347 2338.056 2355.944
"33"      1461.15 1457.043 1465.257        1877.525 1871.495 1883.555        2350.2 2340.899 2359.501
"34"      1458.375 1454.101 1462.649       1886.45 1880.321 1892.579         2349 2337.064 2360.936
"35"      1458.875 1454.413 1463.337       1888.8 1884.285 1893.315          2348.3 2339.101 2357.499
"36"      1465 1462.392 1467.608           1894.5 1889.18 1899.82            2357.5 2349.285 2365.715
"37"      1461.925 1457.99 1465.86         1892.2 1885.33 1899.07            2345.25 2340.146 2350.354
"38"      1462 1457.345 1466.655           1882.875 1874.011 1891.739        2346.8 2340.072 2353.528
"39"      1459.925 1457.584 1462.266       1882.25 1877.442 1887.058         2347.5 2337.274 2357.726
"40"      1457.075 1451.531 1462.619       1882.6 1875.089 1890.111          2347.3 2337.753 2356.847
"41"      1455.375 1439.702 1471.048       1871.125 1843.36 1898.89          2344.8 2332.343 2357.257
"42"      1674.1 1184.236 2163.964         1797.85 1646.964 1948.736         2349.4 2341.372 2357.428
"43"      1665.975 1172.14 2159.81         2111.15 1399.075 2823.225         2319.6 2277.789 2361.411
"44"      1516.05 967.1334 2064.967        2017.35 1349.361 2685.339         2217.125 2055.237 2379.013


==> charts/permanent/result.txt <==
#
# 0.4
#
#INSERT_02:  3911.0  3284.0  4903.5  4693.0  4764.5  4314.5  4357.0  3867.0  4247.0  3662.0  
#INSERT_03:  6592.0  7317.0  7617.0  3261.75  7066.5  5503.5  5731.5  6284.5  5619.0  7660.0  
#INSERT_04:  6402.0  8117.0  6200.0  2904.75  6385.0  3687.25  7694.0  6668.0  5776.0  5163.0  
#INSERT_05:  5107.0  6808.0  5692.0  2302.0  4911.0  4479.75  5125.5  5636.0  2715.5  4083.25  
#INSERT_06:  3416.25  5437.5  4636.75  3269.75  2476.25  2622.0  4170.0  4856.25  3871.25  7065.0  
#INSERT_07:  5295.0  2498.25  2831.75  2354.0  2296.75  2817.75  5150.75  2570.5  4057.0  2947.0  
#INSERT_08:  1885.0  2482.0  1969.75  2482.75  1652.5  1923.0  5249.0  2852.0  1902.5  3693.75  
#INSERT_09:  2462.75  2700.75  1340.0  2789.25  2165.25  1933.75  2334.0  2843.5  2567.0  1586.5  
#INSERT_10:  2247.0  3017.0  3911.25  2727.0  2990.5  1612.75  2194.0  2387.75  2091.25  1598.5  
#INSERT_11:  2628.0  1181.5  1615.25  1633.25  2944.25  1636.5  2188.0  3183.5  1187.5  1626.25  
#INSERT_12:  1617.25  1626.75  1621.5  1624.0  1605.25  1630.5  3196.75  1627.5  1610.5  1616.25  
#INSERT_13:  1637.25  1614.75  1622.5  1623.0  1620.0  1660.0  1619.5  1620.0  1627.25  1631.75  
#INSERT_14:  1622.0  1613.75  1650.25  1636.0  1637.75  1618.75  1630.0  1624.75  1639.75  1633.0  
#INSERT_15:  1617.5  1636.0  1621.0  1633.0  1614.5  1613.75  1653.5  1640.25  1631.25  1653.5  
#INSERT_16:  1627.25  1658.0  1620.75  1624.75  1622.75  1628.0  1629.25  1635.5  1632.0  1622.25  
#INSERT_17:  1635.25  1631.75  1630.25  1630.5  1638.5  1628.0  1626.25  1620.5  1624.5  1618.5  
#INSERT_18:  1637.5  1618.5  1619.75  1621.0  1618.5  1624.0  1625.75  1615.25  1622.25  1626.5  
#INSERT_19:  1625.25  1617.25  1618.0  1628.5  1625.0  1630.25  1617.75  1615.75  1616.75  1634.75  
#INSERT_20:  1628.0  1636.5  1624.0  1631.5  1627.5  1620.5  1627.75  1620.0  1611.75  1621.0  
#INSERT_21:  1618.25  1629.5  1626.75  1621.75  1634.5  1641.25  1640.25  1629.75  1643.0  1621.75  
#INSERT_22:  1615.75  1631.75  1628.75  1623.25  1625.75  1625.25  1622.5  1626.25  1618.75  1620.5  
#INSERT_23:  1627.25  1621.5  1613.25  1614.0  1620.5  1623.25  1619.25  1620.5  1619.0  1633.75  
#INSERT_24:  1622.0  1627.75  1621.5  1625.0  1620.75  1622.0  1618.25  1611.25  1621.5  1631.0  
#INSERT_25:  1623.5  1621.0  1618.0  1630.75  1618.5  1625.25  1626.0  1624.5  1618.25  1619.5  
#INSERT_26:  1619.75  1624.25  1627.5  1630.0  1624.75  1701.5  1636.75  1628.0  1624.75  1614.75  
#INSERT_27:  1618.25  1620.25  1679.5  1629.0  1684.5  1626.5  1626.5  1628.25  1670.0  1614.25  
#INSERT_28:  1633.5  1615.5  1635.0  1675.25  1621.25  1618.25  1655.0  1675.25  1634.25  1667.75  
#INSERT_29:  1625.25  1687.25  1621.75  1621.25  1616.5  1623.75  1639.75  1638.75  1612.5  1637.0  
#INSERT_30:  1706.0  1625.0  1616.25  1632.75  1624.5  1613.25  1621.0  1624.0  1621.0  1622.5  
#INSERT_31:  1627.0  1625.25  1623.5  1626.25  1627.0  1622.25  1626.25  1628.5  1619.0  1621.5  
#INSERT_32:  1616.5  1616.0  1625.25  1623.0  1624.75  1630.75  1618.75  1614.25  1620.75  1616.5  
#INSERT_33:  1627.25  1621.25  1626.0  1621.0  1624.0  1622.25  1617.5  1625.0  1619.75  1641.25  
#INSERT_34:  1623.0  1607.75  1623.75  1621.0  1628.5  1619.25  1623.5  1624.5  1617.5  1629.0  
#INSERT_35:  1625.0  1621.25  1617.25  1630.0  1625.25  1619.5  1622.25  1626.5  1634.25  1625.75  
#INSERT_36:  1627.25  1625.25  1637.25  1625.0  1628.5  1634.0  1636.5  1621.0  1630.75  1630.5  
#INSERT_37:  1625.75  1613.25  1632.25  1625.0  1629.5  1638.75  1623.75  1627.75  1626.0  1622.0  
#INSERT_38:  1644.0  1618.75  1627.75  1616.0  1627.25  1622.5  1620.0  1617.75  1617.25  1629.5  
#INSERT_39:  1627.0  1614.5  1618.25  1629.5  1616.0  1619.5  1618.5  1620.25  1624.0  1620.75  
#INSERT_40:  1611.25  1633.75  1619.25  1628.25  1625.75  1618.25  1628.5  1615.0  1628.75  1620.25  
#INSERT_41:  1617.0  1619.0  1620.0  1579.0  1630.0  1629.25  1620.75  1625.5  1626.25  1613.5  
#INSERT_42:  1615.0  1617.75  1616.0  4072.0  1621.25  1617.25  1624.0  1620.5  1621.5  1610.75  
#INSERT_43:  1640.25  1619.0  1619.5  4096.0  1603.5  1589.5  1612.25  1624.5  1608.25  1631.5  
#INSERT_44:  1556.75  1461.75  1590.5  4137.0  1330.5  966.5  1510.5  1598.0  1451.25  1621.75
#
#UPDATE_02:  6159.0  6953.0  6726.0  5307.0  6407.0  6131.5  5734.0  5688.0  5623.0  6871.0  
#UPDATE_03:  7905.0  8450.0  6877.0  3275.5  6877.0  5491.5  7335.0  6754.5  6194.5  7228.0  
#UPDATE_04:  6796.0  7025.5  4680.5  2928.75  5262.0  4280.25  6957.5  5717.0  3890.5  5883.5  
#UPDATE_05:  6069.0  7421.0  6367.0  2830.0  4336.0  4635.0  4314.0  6395.0  3740.25  5608.25  
#UPDATE_06:  5615.0  4054.5  5061.0  3107.25  2006.75  3680.5  4772.5  4340.75  4681.75  5351.5  
#UPDATE_07:  3405.0  3629.25  3365.25  1851.5  2549.25  2489.25  5054.25  2848.5  3163.75  5099.5  
#UPDATE_08:  3248.75  3299.5  2463.75  2793.25  2849.5  1786.5  5361.25  2959.5  1973.75  2961.5  
#UPDATE_09:  2696.5  4005.5  4100.25  3102.5  3023.75  2103.0  2579.25  3133.0  2728.5  2788.0  
#UPDATE_10:  3169.0  3863.25  3350.75  3415.0  3350.5  2185.5  2623.5  2949.0  2716.0  2160.5  
#UPDATE_11:  2573.0  3367.25  2187.5  2210.0  3534.0  2223.5  3073.0  3640.5  2827.5  2212.5  
#UPDATE_12:  2183.0  2189.5  2203.0  2197.0  2179.5  2208.0  3201.5  2204.5  2184.0  2181.5  
#UPDATE_13:  2205.5  2178.5  2201.5  2208.5  2187.0  2248.0  2199.0  2200.0  2189.0  2201.0  
#UPDATE_14:  2196.0  2200.0  2245.0  2228.0  2225.5  2191.5  2206.0  2210.5  2220.0  2209.0  
#UPDATE_15:  2204.0  2192.0  2199.5  2221.0  2190.5  2191.5  2232.5  2214.5  2203.5  2231.0  
#UPDATE_16:  2206.5  2237.5  2177.0  2179.5  2201.0  2192.0  2192.0  2198.5  2210.0  2184.5  
#UPDATE_17:  2227.5  2186.5  2221.5  2187.5  2228.5  2216.0  2187.0  2202.5  2190.5  2185.5  
#UPDATE_18:  2206.5  2196.0  2218.0  2191.5  2181.5  2204.0  2207.0  2194.5  2211.5  2207.0  
#UPDATE_19:  2208.0  2186.5  2192.0  2213.5  2186.0  2201.0  2190.0  2203.0  2203.0  2216.0  
#UPDATE_20:  2213.0  2239.0  2209.5  2207.5  2227.0  2188.5  2212.0  2208.0  2190.0  2204.5  
#UPDATE_21:  2216.5  2185.5  2216.0  2191.5  2209.5  2213.5  2222.0  2212.5  2226.5  2195.0  
#UPDATE_22:  2192.0  2194.5  2202.0  2195.5  2199.5  2184.5  2201.0  2198.0  2199.5  2194.5  
#UPDATE_23:  2209.5  2200.0  2182.0  2186.5  2186.0  2212.0  2193.0  2184.0  2198.0  2199.0  
#UPDATE_24:  2191.5  2187.5  2187.5  2201.0  2211.5  2179.0  2188.0  2184.0  2209.5  2200.5  
#UPDATE_25:  2208.5  2205.5  2194.5  2219.5  2198.5  2210.5  2208.0  2203.5  2193.0  2215.0  
#UPDATE_26:  2192.0  2186.0  2208.5  2214.0  2202.0  2300.0  2220.5  2191.5  2197.5  2182.0  
#UPDATE_27:  2202.0  2209.0  2293.0  2204.0  2284.5  2223.0  2194.5  2190.5  2265.5  2181.0  
#UPDATE_28:  2199.0  2185.5  2211.0  2255.5  2203.5  2186.5  2256.0  2282.0  2220.0  2272.5  
#UPDATE_29:  2215.0  2302.5  2209.5  2186.5  2189.5  2191.0  2230.0  2216.0  2176.0  2208.0  
#UPDATE_30:  2311.0  2196.0  2184.5  2214.5  2210.5  2190.0  2210.0  2198.0  2211.5  2213.0  
#UPDATE_31:  2187.0  2203.5  2180.0  2205.0  2201.5  2183.5  2198.5  2197.0  2193.0  2210.0  
#UPDATE_32:  2195.0  2192.0  2185.0  2210.5  2194.0  2208.0  2189.0  2182.0  2207.5  2194.0  
#UPDATE_33:  2197.5  2196.0  2189.0  2192.5  2173.0  2186.5  2181.5  2188.0  2178.5  2194.5  
#UPDATE_34:  2196.5  2181.5  2205.5  2182.5  2210.0  2179.0  2187.0  2192.0  2190.0  2189.0  
#UPDATE_35:  2187.5  2207.5  2200.5  2191.0  2217.5  2239.0  2206.0  2209.0  2232.0  2193.0  
#UPDATE_36:  2206.5  2211.5  2202.0  2206.0  2189.0  2210.5  2232.0  2233.0  2217.0  2200.0  
#UPDATE_37:  2196.0  2202.5  2223.0  2213.0  2212.0  2207.5  2198.0  2206.0  2193.0  2213.0  
#UPDATE_38:  2241.5  2204.0  2207.5  2217.0  2188.5  2191.5  2187.5  2184.5  2207.0  2200.5  
#UPDATE_39:  2194.0  2193.5  2188.5  2197.0  2192.5  2186.0  2186.0  2187.0  2193.0  2199.0  
#UPDATE_40:  2179.0  2219.0  2179.0  2190.0  2184.0  2184.0  2194.5  2184.5  2200.0  2187.5  
#UPDATE_41:  2183.5  2184.0  2188.0  2114.0  2212.5  2196.0  2187.5  2197.0  2190.0  2180.5  
#UPDATE_42:  2181.0  2179.5  2189.5  5797.0  2196.5  2190.5  2183.5  2193.0  2206.5  2177.5  
#UPDATE_43:  2202.5  2207.0  2196.5  5785.0  2176.0  2126.0  2200.5  2194.0  2182.5  2202.5  
#UPDATE_44:  2091.0  1999.5  2145.5  5775.0  1903.0  1377.5  2049.5  2167.0  1986.0  2176.0  
#
#READ_02:  4848.5  3859.0  5672.5  4601.0  4958.5  4490.5  4388.5  3856.5  4426.5  4207.0  
#READ_03:  7354.0  7488.0  7090.0  3030.25  6405.0  5171.75  6339.0  6049.0  5933.5  7842.0  
#READ_04:  6441.5  7545.0  5695.5  2478.0  7188.0  3624.25  6753.5  6216.0  4909.5  5067.0  
#READ_05:  5581.5  5068.5  5541.0  2195.75  4143.5  4505.75  5695.5  5244.5  3237.0  6422.0  
#READ_06:  5413.0  5128.5  4611.25  3082.25  2347.0  3052.0  4288.0  4472.0  3687.5  4839.0  
#READ_07:  3040.0  3546.5  1979.0  1381.25  2302.75  2177.0  5189.5  2391.5  3884.25  2832.0  
#READ_08:  2460.0  3094.5  2842.75  2351.75  2648.0  1823.5  4879.75  2582.25  1752.25  2675.5  
#READ_09:  2296.25  3765.75  549.75  2635.0  2032.0  1840.5  2053.5  2522.75  1751.5  898.25  
#READ_10:  2235.5  3003.75  3690.25  2318.75  2790.75  1451.25  2028.75  2209.75  2003.75  1434.5  
#READ_11:  1528.25  2123.25  1445.5  1462.0  2937.25  1470.0  2047.25  3054.25  2145.75  1463.5  
#READ_12:  1457.5  1462.0  1463.25  1460.0  1432.75  1471.75  2469.0  1461.25  1453.0  1456.5  
#READ_13:  1477.5  1458.0  1463.75  1464.0  1449.0  1471.5  1461.5  1460.5  1458.0  1474.0  
#READ_14:  1461.0  1450.25  1465.75  1469.0  1458.75  1453.75  1458.75  1466.5  1463.75  1475.5  
#READ_15:  1456.75  1466.25  1459.0  1471.75  1449.5  1457.0  1474.0  1467.5  1465.25  1469.75  
#READ_16:  1465.0  1470.75  1455.5  1456.25  1455.75  1458.75  1457.75  1461.75  1459.25  1460.25  
#READ_17:  1448.75  1464.25  1461.75  1462.0  1465.75  1459.5  1465.25  1466.0  1468.75  1456.25  
#READ_18:  1470.0  1452.0  1457.5  1458.5  1460.25  1458.25  1460.25  1457.0  1461.75  1455.5  
#READ_19:  1467.5  1458.0  1456.5  1462.75  1454.5  1458.5  1461.25  1461.25  1460.75  1469.75  
#READ_20:  1459.0  1474.0  1463.5  1461.0  1464.0  1462.25  1470.0  1450.25  1458.0  1451.25  
#READ_21:  1455.0  1461.25  1463.0  1472.75  1462.75  1476.75  1470.0  1471.0  1474.0  1461.25  
#READ_22:  1453.25  1469.0  1466.0  1460.25  1453.25  1459.0  1460.5  1460.0  1462.75  1461.25  
#READ_23:  1464.0  1458.5  1452.0  1451.25  1460.5  1463.75  1461.5  1459.0  1462.25  1471.25  
#READ_24:  1467.75  1455.25  1461.5  1449.75  1463.25  1457.0  1458.5  1447.25  1450.5  1466.0  
#READ_25:  1460.5  1457.75  1454.5  1464.75  1464.5  1469.25  1458.0  1461.25  1457.5  1463.5  
#READ_26:  1454.75  1469.75  1459.75  1465.25  1468.25  1491.0  1457.25  1459.5  1462.75  1454.75  
#READ_27:  1452.25  1456.25  1482.75  1453.75  1484.25  1457.75  1461.0  1464.5  1473.0  1459.25  
#READ_28:  1469.0  1465.0  1464.75  1477.75  1458.75  1454.5  1464.5  1474.75  1469.25  1485.5  
#READ_29:  1466.25  1490.5  1455.5  1456.5  1449.5  1459.75  1474.75  1469.5  1446.0  1470.5  
#READ_30:  1490.25  1462.5  1449.5  1464.5  1468.75  1457.5  1451.75  1461.0  1454.75  1456.5  
#READ_31:  1457.5  1467.75  1469.5  1460.0  1459.75  1454.75  1459.25  1466.25  1460.25  1459.0  
#READ_32:  1453.0  1459.75  1462.0  1461.0  1469.25  1461.75  1465.25  1459.75  1462.0  1455.0  
#READ_33:  1462.5  1465.5  1466.75  1456.0  1460.0  1458.5  1452.5  1462.25  1456.0  1471.5  
#READ_34:  1467.25  1451.25  1455.25  1464.25  1461.25  1450.0  1460.5  1457.25  1452.75  1464.0  
#READ_35:  1458.0  1458.75  1453.0  1462.25  1454.0  1454.75  1451.5  1458.5  1470.25  1467.75  
#READ_36:  1467.25  1465.0  1466.25  1466.0  1456.75  1464.0  1468.5  1462.25  1469.75  1464.25  
#READ_37:  1454.25  1457.75  1467.75  1459.75  1466.5  1465.25  1454.25  1460.0  1469.5  1464.25  
#READ_38:  1469.25  1456.0  1471.5  1453.0  1461.0  1456.0  1463.5  1457.75  1470.0  1462.0  
#READ_39:  1462.75  1455.75  1465.25  1462.25  1455.75  1456.25  1459.25  1459.0  1461.5  1461.5  
#READ_40:  1443.0  1464.5  1458.0  1459.25  1455.75  1464.0  1461.0  1448.75  1466.75  1449.75  
#READ_41:  1464.5  1465.0  1453.75  1394.75  1461.75  1461.0  1457.25  1472.25  1465.25  1458.25  
#READ_42:  1450.75  1462.25  1459.0  3623.0  1456.25  1459.25  1462.5  1457.75  1454.25  1456.0  
#READ_43:  1470.5  1452.5  1455.75  3630.0  1432.75  1403.0  1448.5  1454.0  1452.25  1460.5  
#READ_44:  1369.75  1275.5  1425.0  3636.0  1151.75  830.0  1310.0  1432.75  1267.5  1462.25  
#
##
## 0.8
##
#INSERT_02:  3538.5  4131.5  4061.0  3973.0  4151.5  4030.5  4682.5  4593.0  2823.0  4816.0  
#INSERT_03:  6795.0  6687.5  4700.0  5204.0  5931.5  5389.0  5749.25  5189.5  4398.75  4861.0  
#INSERT_04:  6666.5  7590.5  3732.0  5196.5  5922.0  4836.0  5786.0  6337.0  5536.0  5242.0  
#INSERT_05:  5076.0  5364.0  3870.0  4140.5  5409.0  2824.0  3040.5  4700.0  3896.25  4516.0  
#INSERT_06:  6512.0  4989.5  5622.5  2605.0  5421.0  3528.75  2019.5  4421.0  4121.25  5626.5  
#INSERT_07:  5333.0  4659.75  4082.0  5699.0  5499.0  2864.0  2453.5  3475.0  4482.0  1874.5  
#INSERT_08:  5817.25  3820.25  3410.5  3861.0  4463.0  2149.0  1289.25  1718.5  3236.75  1284.5  
#INSERT_09:  3886.0  3991.75  4130.25  3822.5  2897.5  1606.5  1464.25  1396.0  2353.75  1523.5  
#INSERT_10:  2004.25  3063.5  2452.5  2458.0  3400.0  2045.0  2173.0  2039.25  3177.5  2170.0  
#INSERT_11:  2162.5  2203.5  2186.0  2683.75  3455.5  2908.0  2183.0  2179.0  2576.5  2173.5  
#INSERT_12:  2184.0  2198.5  2219.0  2410.0  2172.5  2163.5  2195.0  2193.5  2668.5  2210.0  
#INSERT_13:  2174.0  2177.0  2206.0  2202.5  2194.0  2173.0  2217.0  2185.0  2178.0  2212.0  
#INSERT_14:  2244.5  2181.0  2247.0  2182.0  2173.0  2212.0  2243.0  2207.0  2173.0  2215.0  
#INSERT_15:  2201.0  2211.5  2220.5  2238.0  2233.0  2207.0  2187.5  2217.5  2207.5  2213.0  
#INSERT_16:  2184.0  2192.0  2207.0  2201.5  2193.5  2199.5  2183.5  2206.5  2213.5  2197.0  
#INSERT_17:  2192.5  2203.0  2179.5  2197.5  2202.0  2198.5  2171.5  2176.5  2195.0  2193.0  
#INSERT_18:  2183.5  2179.5  2184.5  2181.0  2177.0  2178.5  2187.5  2191.0  2207.5  2180.5  
#INSERT_19:  2187.5  2176.5  2173.0  2181.5  2189.0  2184.0  2212.5  2202.5  2177.5  2192.0  
#INSERT_20:  2177.5  2208.0  2183.0  2207.0  2186.0  2194.5  2187.0  2200.0  2184.0  2179.5  
#INSERT_21:  2183.0  2197.0  2190.5  2191.0  2185.5  2190.0  2187.0  2185.5  2199.5  2167.0  
#INSERT_22:  2196.5  2205.0  2187.0  2190.5  2220.0  2203.0  2182.0  2196.0  2174.5  2181.5  
#INSERT_23:  2197.5  2220.0  2199.0  2188.0  2225.5  2187.5  2163.5  2185.5  2181.5  2201.5  
#INSERT_24:  2183.5  2182.0  2200.0  2203.0  2199.5  2185.5  2192.0  2198.5  2184.0  2194.0  
#INSERT_25:  2201.5  2199.0  2203.0  2186.5  2194.5  2187.0  2210.0  2197.5  2188.0  2191.0  
#INSERT_26:  2180.5  2206.0  2182.0  2193.0  2223.5  2198.5  2198.5  2191.5  2208.0  2202.5  
#INSERT_27:  2263.0  2194.5  2292.5  2189.5  2201.0  2206.0  2274.5  2207.5  2225.0  2199.5  
#INSERT_28:  2262.5  2241.0  2198.5  2216.5  2270.0  2232.5  2169.0  2278.0  2228.5  2285.0  
#INSERT_29:  2182.5  2222.5  2176.5  2216.5  2217.0  2189.0  2179.5  2217.5  2242.0  2200.5  
#INSERT_30:  2181.5  2182.5  2179.0  2186.0  2200.0  2212.0  2184.5  2187.5  2205.0  2191.0  
#INSERT_31:  2185.0  2202.0  2192.0  2200.0  2174.5  2186.5  2189.0  2176.0  2191.0  2182.5  
#INSERT_32:  2174.5  2179.5  2194.5  2194.5  2196.0  2214.0  2181.5  2177.5  2210.0  2188.0  
#INSERT_33:  2182.0  2180.0  2196.5  2194.0  2175.0  2208.5  2209.0  2184.5  2195.5  2171.0  
#INSERT_34:  2195.5  2202.0  2213.5  2192.5  2196.5  2208.5  2196.5  2172.0  2197.5  2193.5  
#INSERT_35:  2196.5  2186.5  2219.0  2187.5  2189.0  2185.0  2200.5  2199.0  2202.5  2206.5  
#INSERT_36:  2198.5  2203.0  2220.0  2213.5  2208.5  2208.5  2206.0  2223.5  2185.5  2210.0  
#INSERT_37:  2204.0  2205.5  2219.0  2178.5  2202.0  2206.0  2195.5  2197.5  2213.0  2209.5  
#INSERT_38:  2206.0  2197.5  2217.5  2181.0  2178.5  2190.0  2184.0  2179.0  2202.0  2200.5  
#INSERT_39:  2184.5  2183.0  2195.0  2183.5  2184.5  2201.5  2214.0  2188.5  2201.5  2187.5  
#INSERT_40:  2199.5  2201.5  2203.0  2188.5  2172.0  2202.0  2197.0  2186.0  2191.0  2175.5  
#INSERT_41:  2202.5  2208.5  2202.0  2173.5  2186.5  2190.0  2197.0  2182.0  1825.5  2173.0  
#INSERT_42:  2199.0  2177.0  2218.5  2178.0  2191.0  2193.5  2040.0  2173.0  1446.5  2186.5  
#INSERT_43:  2208.0  2170.0  2205.0  2187.5  2199.5  2170.0  5819.0  2123.5  1442.0  2198.5  
#INSERT_44:  2202.5  2106.5  2185.5  2166.5  2112.5  1951.25  5479.0  1979.5  1423.25  2181.5  
#
#UPDATE_02:  6966.0  6752.5  4717.0  5357.0  5649.0  5353.0  5847.5  6043.0  4540.5  5097.0  
#UPDATE_03:  7632.0  6959.0  4670.5  5715.5  5703.0  5635.0  5915.0  6130.5  5675.25  5324.5  
#UPDATE_04:  6688.5  6953.0  4945.5  4618.0  5422.0  4524.5  5091.5  5914.0  4037.0  4615.5  
#UPDATE_05:  5350.0  5053.0  3284.25  4735.0  5733.0  3764.5  3680.75  2924.5  3027.25  2526.25  
#UPDATE_06:  6242.0  5952.0  5522.5  4750.5  5931.75  4040.25  1397.5  6449.5  4432.5  5764.0  
#UPDATE_07:  7699.0  4750.0  3157.0  4630.0  5879.0  4814.0  2569.75  3677.5  4559.0  2318.25  
#UPDATE_08:  5861.5  5008.5  4077.0  4365.75  4648.75  1750.25  1483.25  2092.5  3628.25  1490.0  
#UPDATE_09:  3850.0  3722.0  3173.25  3886.75  3673.25  2163.25  1609.5  1569.0  2657.25  1660.5  
#UPDATE_10:  2846.25  3957.5  3263.5  4495.5  3645.5  2927.0  3247.0  2858.75  4081.0  3252.5  
#UPDATE_11:  3187.5  3236.5  3881.0  3824.5  3500.0  3680.0  3217.0  3229.5  3972.5  3235.5  
#UPDATE_12:  3224.5  3239.0  3237.0  3344.5  3213.5  3211.0  3242.0  3249.0  3461.0  3252.0  
#UPDATE_13:  3220.0  3226.0  3229.0  3231.5  3213.5  3217.5  3240.0  3247.5  3225.5  3290.5  
#UPDATE_14:  3264.0  3221.5  3267.5  3232.5  3229.0  3252.0  3278.5  3263.0  3234.0  3252.0  
#UPDATE_15:  3246.5  3260.5  3233.0  3248.5  3280.0  3239.5  3222.5  3258.0  3235.5  3265.0  
#UPDATE_16:  3240.0  3249.0  3233.0  3232.5  3246.0  3229.5  3231.5  3264.5  3250.5  3224.5  
#UPDATE_17:  3233.0  3236.5  3244.0  3242.0  3252.0  3236.0  3239.5  3231.0  3231.0  3232.0  
#UPDATE_18:  3265.5  3211.0  3208.5  3266.0  3218.0  3235.5  3230.5  3243.5  3244.5  3240.5  
#UPDATE_19:  3257.5  3246.5  3282.0  3227.5  3271.5  3226.5  3293.0  3235.0  3280.5  3279.0  
#UPDATE_20:  3250.5  3248.0  3237.0  3290.0  3233.0  3231.5  3262.5  3282.5  3249.0  3238.5  
#UPDATE_21:  3260.5  3251.0  3234.0  3240.5  3234.5  3231.5  3226.0  3233.0  3228.5  3223.0  
#UPDATE_22:  3235.5  3238.5  3233.5  3242.5  3257.0  3239.0  3226.5  3232.5  3237.0  3259.5  
#UPDATE_23:  3238.5  3244.0  3243.5  3264.5  3253.0  3222.5  3233.0  3214.0  3229.5  3255.5  
#UPDATE_24:  3232.5  3216.5  3219.0  3218.0  3234.5  3266.5  3235.0  3211.0  3212.5  3240.5  
#UPDATE_25:  3251.0  3233.5  3241.0  3240.0  3227.5  3255.0  3257.0  3237.5  3231.5  3241.5  
#UPDATE_26:  3240.0  3239.0  3218.5  3237.5  3266.5  3234.5  3231.5  3243.5  3235.0  3238.0  
#UPDATE_27:  3335.0  3228.0  3356.5  3260.5  3207.0  3278.0  3373.0  3252.5  3248.5  3237.5  
#UPDATE_28:  3296.0  3298.0  3278.5  3286.5  3355.0  3303.5  3232.5  3360.5  3284.5  3398.5  
#UPDATE_29:  3232.5  3292.5  3253.0  3308.5  3269.0  3242.5  3219.0  3298.5  3322.0  3255.5  
#UPDATE_30:  3220.5  3234.0  3217.5  3233.0  3245.0  3236.5  3229.0  3223.0  3271.0  3254.0  
#UPDATE_31:  3256.5  3212.0  3238.0  3241.5  3215.5  3226.0  3243.5  3232.0  3239.0  3231.5  
#UPDATE_32:  3215.0  3238.0  3210.5  3225.5  3260.5  3266.5  3237.0  3236.0  3238.5  3224.5  
#UPDATE_33:  3214.0  3204.0  3235.0  3234.5  3247.0  3215.0  3268.0  3205.5  3245.5  3227.5  
#UPDATE_34:  3218.5  3235.0  3217.5  3225.0  3253.5  3256.5  3234.5  3212.0  3233.5  3223.0  
#UPDATE_35:  3232.5  3232.0  3237.5  3237.0  3248.5  3269.5  3240.5  3230.5  3243.0  3265.0  
#UPDATE_36:  3257.5  3249.5  3288.5  3288.5  3245.0  3251.5  3244.0  3288.0  3252.5  3249.5  
#UPDATE_37:  3252.5  3252.0  3252.0  3228.0  3253.0  3250.5  3245.5  3275.0  3269.0  3277.5  
#UPDATE_38:  3241.5  3248.5  3220.5  3248.5  3251.5  3223.0  3262.0  3222.0  3250.5  3241.0  
#UPDATE_39:  3217.0  3234.5  3211.5  3245.0  3241.0  3219.0  3240.5  3223.5  3239.0  3236.5  
#UPDATE_40:  3206.5  3241.5  3211.5  3218.0  3205.0  3212.5  3215.0  3223.0  3198.5  3217.0  
#UPDATE_41:  3230.0  3222.5  3222.5  3215.5  3219.0  3214.5  3223.0  3213.5  2717.0  3208.0  
#UPDATE_42:  3239.0  3215.0  3250.0  3230.0  3219.5  3228.0  3036.5  3216.0  2246.75  3252.0  
#UPDATE_43:  3229.5  3205.0  3247.0  3253.0  3250.5  3223.0  8993.0  3217.0  2234.25  3247.0  
#UPDATE_44:  3232.5  3121.5  3217.0  3196.0  3168.0  2973.5  8631.0  3016.0  2216.25  3220.5  
#
#READ_02:  4861.0  4962.5  4043.5  3925.5  4118.0  3794.5  4433.75  4794.0  3166.25  4622.0  
#READ_03:  6448.0  6335.5  4551.0  5096.5  5298.0  5314.0  5549.75  5071.0  4701.0  4895.5  
#READ_04:  4913.0  6904.5  3797.5  4845.5  5413.0  4742.0  6903.75  5257.5  3907.0  5215.0  
#READ_05:  4898.5  4501.5  2260.75  3907.0  5720.0  2958.5  2974.25  4975.0  2627.25  2191.75  
#READ_06:  5726.0  5279.0  5068.5  3526.0  4985.0  3381.75  977.25  5311.25  4325.75  5544.5  
#READ_07:  4745.5  4297.75  4548.25  4769.5  5294.0  3358.5  2346.75  2338.5  4022.5  1920.0  
#READ_08:  7037.0  3650.75  3823.25  3780.0  4337.75  1938.5  1212.0  1740.25  3044.75  1209.0  
#READ_09:  3668.75  3485.0  2739.0  3145.5  2619.75  1404.5  1229.25  1208.0  2007.0  1232.0  
#READ_10:  1699.0  2625.5  2079.25  3195.75  2622.5  1828.25  1886.5  1729.0  2677.0  1897.5  
#READ_11:  1834.0  1898.75  1333.0  1537.0  2373.25  2612.75  1879.25  1877.0  2467.25  1881.75  
#READ_12:  1881.75  1891.5  1909.0  2328.0  1863.5  1866.0  1887.5  1886.0  2448.75  1891.75  
#READ_13:  1884.25  1895.25  1901.0  1894.25  1893.25  1879.75  1893.5  1891.25  1902.5  1903.25  
#READ_14:  1910.5  1882.25  1913.0  1889.0  1893.0  1893.75  1907.25  1881.5  1875.5  1892.75  
#READ_15:  1898.0  1884.5  1893.75  1907.5  1898.0  1887.75  1886.25  1897.25  1893.5  1899.25  
#READ_16:  1872.75  1893.75  1891.5  1891.25  1894.25  1889.25  1882.75  1882.5  1895.0  1879.5  
#READ_17:  1883.25  1892.0  1877.75  1886.75  1883.25  1881.5  1885.75  1886.25  1895.75  1886.25  
#READ_18:  1889.25  1888.75  1876.75  1897.0  1879.0  1879.5  1889.0  1894.5  1895.75  1888.25  
#READ_19:  1878.25  1885.0  1887.75  1891.25  1900.75  1884.0  1887.5  1886.75  1897.75  1896.25  
#READ_20:  1868.0  1899.5  1875.75  1901.0  1882.0  1893.0  1882.0  1893.75  1898.0  1882.25  
#READ_21:  1887.5  1891.0  1891.75  1898.5  1898.0  1888.5  1891.5  1894.5  1887.0  1894.5  
#READ_22:  1896.5  1903.75  1879.25  1902.0  1901.5  1891.75  1875.75  1876.75  1883.0  1881.0  
#READ_23:  1908.5  1898.5  1895.25  1894.0  1907.5  1880.5  1878.25  1872.25  1890.5  1884.75  
#READ_24:  1885.0  1888.25  1893.25  1881.5  1885.25  1883.5  1898.75  1884.5  1893.25  1890.5  
#READ_25:  1890.25  1893.75  1905.0  1889.25  1889.25  1891.25  1906.0  1889.5  1885.25  1886.75  
#READ_26:  1877.75  1903.75  1863.0  1888.0  1908.25  1890.0  1895.75  1890.25  1882.5  1877.5  
#READ_27:  1915.75  1890.25  1933.75  1893.0  1883.5  1884.25  1916.75  1889.25  1909.0  1887.25  
#READ_28:  1915.75  1904.75  1899.0  1900.25  1903.75  1906.5  1896.75  1924.5  1892.0  1922.25  
#READ_29:  1885.5  1908.75  1879.5  1909.0  1886.75  1882.5  1880.25  1899.5  1895.0  1885.5  
#READ_30:  1892.25  1875.75  1875.25  1890.0  1890.5  1889.75  1872.75  1875.5  1907.25  1882.25  
#READ_31:  1881.0  1895.0  1890.0  1908.5  1875.25  1881.0  1888.0  1883.75  1870.75  1907.75  
#READ_32:  1870.0  1879.5  1879.0  1875.75  1882.0  1891.0  1880.5  1862.75  1869.5  1893.75  
#READ_33:  1868.75  1867.5  1876.75  1875.5  1868.0  1890.75  1881.0  1890.5  1876.0  1880.5  
#READ_34:  1880.75  1882.5  1899.25  1891.25  1891.0  1897.0  1889.0  1876.0  1873.25  1884.5  
#READ_35:  1892.25  1887.25  1888.75  1896.0  1884.0  1890.25  1873.5  1893.25  1891.25  1891.5  
#READ_36:  1883.75  1894.25  1894.5  1900.5  1899.5  1892.0  1898.75  1905.5  1881.25  1895.0  
#READ_37:  1892.25  1892.25  1906.75  1891.5  1895.5  1881.75  1875.25  1904.75  1896.0  1886.0  
#READ_38:  1886.5  1901.25  1891.0  1892.25  1878.75  1873.5  1865.25  1867.75  1896.5  1876.0  
#READ_39:  1885.0  1880.5  1869.5  1889.0  1875.0  1885.0  1887.0  1885.25  1876.25  1890.0  
#READ_40:  1902.5  1890.25  1877.5  1864.0  1879.5  1887.0  1882.5  1883.25  1872.0  1887.5  
#READ_41:  1885.0  1896.0  1883.5  1866.25  1886.75  1880.75  1893.5  1888.25  1764.25  1867.0  
#READ_42:  1892.25  1880.75  1884.75  1876.75  1875.75  1883.25  1723.25  1881.75  1214.5  1865.5  
#READ_43:  1876.25  1861.25  1889.75  1885.25  1894.0  1871.5  4883.0  1841.75  1223.0  1885.75  
#READ_44:  1893.0  1778.5  1880.25  1872.75  1773.0  1640.25  4606.0  1652.0  1191.75  1886.0  

#
# 1.2
#
INSERT_02:  3548.5  4848.5  4104.5  4748.0  5121.5  4054.5  4448.0  4531.0  3977.5  4752.5  
INSERT_03:  6854.5  6437.0  4438.5  6002.5  5254.0  5085.5  5150.0  6515.0  5199.25  7927.0  
INSERT_04:  6528.0  7137.0  5980.5  5232.0  5759.5  3996.5  4860.5  8100.0  4370.5  5089.25  
INSERT_05:  5541.0  5316.75  4360.0  5606.0  4420.5  3276.75  5059.0  5188.0  3623.5  7025.0  
INSERT_06:  4882.0  3389.25  3658.5  4056.0  4154.25  4274.25  4139.0  4347.0  5121.0  4057.25  
INSERT_07:  4460.75  6391.25  2965.25  3035.25  3304.75  4294.25  3548.25  4221.25  2338.75  5692.0  
INSERT_08:  2033.25  3586.5  928.75  3545.0  3683.25  4223.0  3854.0  3704.5  1842.5  3715.25  
INSERT_09:  2352.5  3287.75  1128.75  3577.25  2659.0  3745.0  2639.75  2266.25  1783.75  1951.75  
INSERT_10:  2835.0  3064.5  2041.75  2742.5  2877.0  3461.5  2807.0  2800.5  3438.5  2752.0  
INSERT_11:  3529.0  2757.0  2773.0  2768.0  3718.0  3129.5  2769.5  2739.0  2992.0  2760.5  
INSERT_12:  4028.0  2781.0  2749.0  2753.0  3041.5  2783.0  2760.0  2984.5  2749.5  2757.0  
INSERT_13:  2754.5  2776.0  2760.0  2752.5  2789.0  2791.5  2749.0  2780.0  2756.5  2765.5  
INSERT_14:  2767.0  2760.5  2789.0  2809.5  2781.0  2787.5  2767.0  2780.5  2759.5  2768.0  
INSERT_15:  2778.0  2786.5  2776.0  2761.0  2785.0  2778.5  2786.5  2780.0  2767.5  2780.5  
INSERT_16:  2772.0  2765.5  2790.5  2763.0  2754.0  2769.5  2760.0  2767.0  2759.5  2767.5  
INSERT_17:  2759.0  2757.0  2746.5  2766.5  2778.0  2763.0  2790.5  2764.0  2769.0  2741.5  
INSERT_18:  2786.0  2774.5  2767.0  2757.0  2759.5  2773.0  2756.5  2759.5  2751.0  2784.5  
INSERT_19:  2765.5  2752.0  2753.0  2779.5  2774.0  2756.5  2758.5  2772.0  2767.0  2757.5  
INSERT_20:  2752.5  2771.5  2778.0  2768.5  2775.0  2764.5  2777.0  2752.0  2761.5  2756.5  
INSERT_21:  2765.0  2781.5  2751.0  2784.0  2773.5  2762.5  2770.0  2768.5  2770.0  2768.5  
INSERT_22:  2779.5  2762.0  2772.0  2770.0  2765.0  2759.0  2797.5  2784.0  2793.0  2757.5  
INSERT_23:  2762.0  2762.0  2773.0  2767.0  2743.5  2783.5  2759.5  2767.0  2770.0  2776.0  
INSERT_24:  2749.5  2756.0  2771.5  2763.5  2775.0  2771.5  2767.5  2770.0  2760.0  2748.0  
INSERT_25:  2750.5  2776.0  2755.0  2764.0  2752.5  2752.5  2790.5  2772.0  2764.5  2765.0  
INSERT_26:  2758.5  2764.5  2765.5  2775.0  2760.0  2775.5  2766.0  2767.0  2776.5  2764.0  
INSERT_27:  2762.0  2760.0  2854.5  2845.5  2851.5  2770.0  2757.0  2763.5  2793.0  2768.0  
INSERT_28:  2833.5  2768.0  2801.0  2785.0  2755.0  2873.5  2857.5  2876.0  2854.0  2733.0  
INSERT_29:  2833.5  2839.0  2748.5  2751.0  2775.5  2788.0  2743.0  2777.5  2788.0  2751.5  
INSERT_30:  2772.5  2753.5  2770.5  2787.0  2763.5  2758.0  2776.5  2774.5  2770.0  2773.0  
INSERT_31:  2786.5  2773.5  2763.5  2772.0  2778.0  2765.0  2750.0  2765.0  2771.5  2879.0  
INSERT_32:  2745.0  2767.0  2778.0  2757.5  2763.5  2781.0  2747.5  2768.0  2761.5  2749.0  
INSERT_33:  2756.5  2758.5  2767.0  2761.0  2782.5  2759.5  2763.5  2767.5  2763.0  2769.0  
INSERT_34:  2762.0  2763.0  2758.5  2778.0  2776.0  2764.0  2771.5  2756.5  2758.0  2761.5  
INSERT_35:  2761.5  2779.0  2764.5  2768.5  2786.5  2773.0  2787.0  2766.5  2789.0  2762.5  
INSERT_36:  2772.5  2770.5  2801.0  2784.5  2771.5  2763.5  2782.0  2775.0  2764.0  2786.0  
INSERT_37:  2758.0  2769.0  2758.5  2779.0  2763.5  2757.5  2760.5  2754.0  2752.0  2756.5  
INSERT_38:  2760.5  2776.0  2765.5  2778.0  2751.5  2764.5  2763.0  2776.0  2757.0  2751.5  
INSERT_39:  2755.5  2749.0  2768.5  2780.5  2755.5  2764.0  2765.0  2787.0  2767.0  2754.0  
INSERT_40:  2782.0  2787.0  2769.0  2797.0  2784.0  2756.0  2768.0  2743.0  2767.0  2750.0  
INSERT_41:  2780.0  2766.0  2760.5  2757.5  2771.0  2748.5  2774.0  2761.0  2760.5  2782.0  
INSERT_42:  2759.0  2755.5  2753.0  2748.0  2773.0  2779.5  2755.5  2758.0  2759.0  2758.5  
INSERT_43:  2764.5  2595.0  2740.0  2760.0  2769.5  2769.5  2768.0  2774.0  2772.0  2744.0  
INSERT_44:  2742.0  1881.25  2743.0  2551.5  2700.5  2722.0  2742.0  2719.5  2744.5  2765.5  

UPDATE_02:  6778.0  7002.0  4993.5  6419.0  5563.0  6070.0  5813.0  6488.0  5167.0  7707.0  
UPDATE_03:  6014.0  6228.0  6618.5  6227.5  5905.0  5412.5  5416.75  8111.0  4670.5  8195.0  
UPDATE_04:  3049.25  6006.5  4997.5  5030.5  5665.0  3919.5  5373.25  7419.0  3518.5  5412.0  
UPDATE_05:  7096.0  3440.5  3457.0  6348.5  5367.0  5239.5  4801.5  3974.5  4770.0  6016.0  
UPDATE_06:  5225.0  5864.0  4700.5  3917.75  4626.0  3980.75  4964.5  5067.0  6647.5  5685.0  
UPDATE_07:  4394.5  7345.0  2457.75  4100.25  3872.75  4576.25  4448.25  4219.75  2718.25  4113.75  
UPDATE_08:  2744.5  4546.75  1072.75  3951.0  3572.5  5188.5  4220.5  3589.25  2196.0  4110.5  
UPDATE_09:  3363.25  3401.5  1223.0  3561.0  2987.75  4584.75  3301.25  2955.75  2351.75  2283.75  
UPDATE_10:  5202.0  4159.5  5972.0  4331.0  4342.0  4858.0  4165.0  4266.0  4592.5  4281.0  
UPDATE_11:  4923.0  4283.0  4302.0  4298.0  5045.0  4514.0  4299.0  4562.0  4410.0  4274.0  
UPDATE_12:  5221.0  4326.0  4326.0  4332.0  4405.0  4313.0  4319.0  4433.0  4280.0  4277.0  
UPDATE_13:  4325.0  4299.0  4318.0  4274.0  4294.0  4305.0  4279.0  4332.0  4309.0  4331.0  
UPDATE_14:  4312.0  4314.0  4318.0  4346.0  4315.0  4299.0  4316.0  4306.0  4328.0  4270.0  
UPDATE_15:  4303.0  4321.0  4308.0  4319.0  4333.0  4313.0  4334.0  4332.0  4329.0  4336.0  
UPDATE_16:  4309.0  4277.0  4325.0  4292.0  4301.0  4301.0  4313.0  4291.0  4283.0  4326.0  
UPDATE_17:  4271.0  4293.0  4286.0  4314.0  4312.0  4328.0  4293.0  4316.0  4264.0  4308.0  
UPDATE_18:  4303.0  4292.0  4309.0  4291.0  4299.0  4324.0  4324.0  4310.0  4273.0  4286.0  
UPDATE_19:  4317.0  4324.0  4375.0  4295.0  4313.0  4287.0  4315.0  4323.0  4304.0  4280.0  
UPDATE_20:  4299.0  4294.0  4290.0  4301.0  4320.0  4329.0  4309.0  4302.0  4313.0  4342.0  
UPDATE_21:  4324.0  4310.0  4312.0  4319.0  4327.0  4292.0  4302.0  4306.0  4305.0  4296.0  
UPDATE_22:  4337.0  4315.0  4316.0  4316.0  4313.0  4325.0  4307.0  4352.0  4355.0  4294.0  
UPDATE_23:  4282.0  4258.0  4329.0  4320.0  4293.0  4326.0  4306.0  4285.0  4313.0  4346.0  
UPDATE_24:  4304.0  4294.0  4329.0  4308.0  4289.0  4302.0  4283.0  4291.0  4311.0  4304.0  
UPDATE_25:  4306.0  4283.0  4284.0  4319.0  4278.0  4293.0  4326.0  4328.0  4297.0  4314.0  
UPDATE_26:  4286.0  4336.0  4312.0  4314.0  4332.0  4310.0  4316.0  4320.0  4315.0  4278.0  
UPDATE_27:  4274.0  4257.0  4442.0  4409.0  4495.0  4297.0  4304.0  4349.0  4367.0  4290.0  
UPDATE_28:  4429.0  4304.0  4327.0  4311.0  4325.0  4405.0  4453.0  4409.0  4430.0  4309.0  
UPDATE_29:  4381.0  4379.0  4334.0  4326.0  4304.0  4298.0  4301.0  4324.0  4312.0  4327.0  
UPDATE_30:  4305.0  4328.0  4351.0  4297.0  4305.0  4274.0  4320.0  4346.0  4297.0  4322.0  
UPDATE_31:  4286.0  4305.0  4275.0  4315.0  4295.0  4314.0  4306.0  4306.0  4324.0  4485.0  
UPDATE_32:  4283.0  4328.0  4289.0  4301.0  4298.0  4297.0  4294.0  4314.0  4274.0  4294.0  
UPDATE_33:  4282.0  4292.0  4275.0  4334.0  4298.0  4270.0  4317.0  4320.0  4316.0  4308.0  
UPDATE_34:  4300.0  4299.0  4302.0  4306.0  4269.0  4298.0  4301.0  4300.0  4282.0  4284.0  
UPDATE_35:  4321.0  4297.0  4341.0  4288.0  4306.0  4277.0  4317.0  4307.0  4302.0  4316.0  
UPDATE_36:  4341.0  4323.0  4332.0  4318.0  4329.0  4289.0  4349.0  4318.0  4328.0  4313.0  
UPDATE_37:  4303.0  4325.0  4281.0  4304.0  4287.0  4338.0  4302.0  4360.0  4270.0  4330.0  
UPDATE_38:  4305.0  4283.0  4327.0  4302.0  4289.0  4284.0  4283.0  4320.0  4312.0  4277.0  
UPDATE_39:  4283.0  4300.0  4266.0  4291.0  4298.0  4290.0  4297.0  4319.0  4264.0  4305.0  
UPDATE_40:  4285.0  4297.0  4293.0  4302.0  4268.0  4292.0  4279.0  4311.0  4275.0  4307.0  
UPDATE_41:  4270.0  4276.0  4277.0  4270.0  4297.0  4264.0  4306.0  4296.0  4306.0  4302.0  
UPDATE_42:  4325.0  4302.0  4299.0  4279.0  4247.0  4306.0  4319.0  4276.0  4291.0  4276.0  
UPDATE_43:  4279.0  4110.5  4287.0  4264.0  4301.0  4331.0  4283.0  4303.0  4292.0  4307.0  
UPDATE_44:  4293.0  3033.75  4282.0  4095.5  4198.0  4234.0  4283.0  4244.0  4272.0  4292.0  

READ_02:  4477.5  5348.5  4128.0  5586.0  4807.0  5158.0  4644.0  4986.0  4506.0  6415.0  
READ_03:  5698.0  6033.0  5161.0  5514.5  5281.0  4607.5  4569.75  6836.0  5160.75  7761.0  
READ_04:  4111.75  8473.0  4865.0  5109.5  5505.5  3514.0  4254.0  7725.0  3067.5  3053.75  
READ_05:  5815.5  2425.5  4375.0  5655.0  4288.5  2271.0  4457.5  4917.0  4006.0  7041.0  
READ_06:  3008.25  5549.0  3522.0  2986.0  3972.25  3455.75  4116.0  4140.0  5587.5  4599.0  
READ_07:  4385.5  5399.25  2495.5  2784.5  3180.25  4425.75  3935.25  2986.0  2211.25  4500.75  
READ_08:  1841.5  3478.75  863.75  3494.5  3738.5  3366.75  3187.0  3747.0  1522.0  1867.0  
READ_09:  1864.75  2908.5  897.25  3190.5  2409.0  3342.25  2288.75  1940.5  1545.75  1408.5  
READ_10:  2447.5  2628.0  1738.75  2361.0  2480.0  2943.0  2433.5  2387.5  3060.5  2351.5  
READ_11:  3266.5  2334.5  2376.5  2376.0  3286.0  2778.0  2358.0  2413.0  2629.0  2343.0  
READ_12:  3651.0  2347.0  2353.0  2374.5  2618.5  2364.0  2359.5  2633.0  2325.0  2334.5  
READ_13:  2348.0  2366.0  2355.0  2339.5  2359.5  2343.0  2344.0  2356.0  2354.5  2359.0  
READ_14:  2365.0  2378.0  2363.5  2365.0  2359.5  2356.5  2352.0  2352.0  2334.0  2349.0  
READ_15:  2364.5  2353.5  2343.5  2368.5  2382.0  2343.5  2360.0  2345.5  2354.0  2346.0  
READ_16:  2357.5  2356.0  2365.0  2375.5  2351.0  2332.5  2341.0  2340.5  2347.5  2351.0  
READ_17:  2339.0  2348.0  2368.0  2375.5  2356.5  2354.5  2347.5  2354.0  2347.5  2333.0  
READ_18:  2344.5  2350.0  2328.5  2332.0  2354.0  2361.5  2355.5  2342.0  2321.0  2351.5  
READ_19:  2343.5  2354.0  2365.0  2379.5  2358.5  2340.5  2344.5  2356.5  2362.0  2354.0  
READ_20:  2343.5  2344.5  2362.5  2351.0  2367.5  2383.5  2369.0  2355.5  2341.0  2372.5  
READ_21:  2341.0  2369.5  2359.0  2364.0  2368.0  2359.5  2369.0  2371.5  2343.5  2330.0  
READ_22:  2375.5  2347.0  2343.5  2351.5  2363.0  2343.5  2355.5  2366.5  2384.5  2342.0  
READ_23:  2342.0  2352.0  2339.5  2346.0  2330.5  2360.5  2317.5  2358.5  2348.5  2332.0  
READ_24:  2341.0  2355.0  2363.5  2348.5  2350.5  2344.0  2346.5  2373.0  2346.5  2354.5  
READ_25:  2323.0  2355.5  2368.5  2348.5  2352.5  2346.0  2358.5  2356.5  2352.0  2351.0  
READ_26:  2357.0  2364.0  2364.5  2350.0  2359.0  2340.0  2355.0  2355.0  2337.5  2341.5  
READ_27:  2339.0  2357.0  2400.5  2399.5  2424.0  2370.0  2362.5  2359.0  2374.0  2343.5  
READ_28:  2394.5  2365.5  2372.0  2378.5  2326.0  2385.0  2398.0  2404.0  2397.0  2356.5  
READ_29:  2382.0  2394.5  2335.0  2379.0  2359.0  2358.5  2348.5  2347.5  2354.0  2357.0  
READ_30:  2368.0  2347.0  2336.0  2373.0  2357.0  2332.5  2334.5  2362.0  2345.0  2355.5  
READ_31:  2347.5  2348.5  2344.0  2328.0  2348.5  2354.0  2330.0  2350.0  2371.5  2389.0  
READ_32:  2320.0  2352.5  2335.5  2349.5  2365.5  2341.5  2352.5  2345.0  2355.5  2352.5  
READ_33:  2337.5  2332.5  2344.5  2365.5  2355.5  2336.5  2344.0  2357.5  2370.5  2358.0  
READ_34:  2375.5  2352.0  2334.0  2363.5  2340.5  2333.5  2326.0  2370.0  2341.5  2353.5  
READ_35:  2354.5  2361.5  2375.0  2334.5  2344.5  2330.5  2344.0  2344.5  2348.5  2345.5  
READ_36:  2354.5  2333.5  2365.0  2367.5  2352.0  2376.0  2360.5  2353.5  2351.5  2361.0  
READ_37:  2358.5  2344.5  2353.5  2336.5  2336.5  2347.0  2350.0  2341.5  2341.0  2343.5  
READ_38:  2348.0  2335.0  2340.5  2361.5  2340.5  2362.0  2352.5  2342.5  2347.5  2338.0  
READ_39:  2364.5  2337.5  2335.0  2350.5  2342.0  2325.5  2353.0  2370.5  2338.0  2358.5  
READ_40:  2373.0  2349.0  2347.5  2365.0  2349.5  2340.0  2346.5  2336.0  2328.5  2338.0  
READ_41:  2343.0  2366.5  2354.0  2339.0  2320.5  2326.5  2366.5  2350.0  2322.5  2359.5  
READ_42:  2356.0  2345.0  2357.0  2327.5  2350.0  2359.5  2358.0  2360.5  2334.5  2346.0  
READ_43:  2346.5  2159.5  2338.0  2315.5  2334.0  2328.0  2356.5  2364.5  2338.5  2315.0  
READ_44:  2318.5  1590.75  2313.0  2156.5  2239.0  2289.0  2314.0  2298.5  2320.0  2332.0



==> charts/recovery/recovery.tsv <==
1    13.7619  13.25961 14.2642     11.43183 10.46446 12.39921
2    14.41052 14.1602  14.66083    12.41277 11.6171 13.20844
4    14.94596 14.81726 15.07465    14.06091 13.3008 14.82101
8    15.22925 15.16552 15.29298    13.09644 12.06555 14.12733
10   15.3219 15.2425 15.40129      13.16595 12.48539 13.84651

==> charts/remapping_set/data.tsv <==
# Workload     Normal(8)                    Normal(32)                    Degraded operation enabled(8)    Degraded operation enabled(32)    (2 +- 1) ms(8)                (2 +- 1) ms(32)

"Load"         1861.75 1834.444 1889.056    1876.75 1861.408 1892.092     2076.95 2061.648 2092.252        2090 2074.24 2105.76              4104.3 4100.142 4108.458      4103.9 4099.523 4108.277
"A:UP-\nDATE"    1069.65 1023.246 1116.054    1045.8 1024.283 1067.317      1614.3 1600.374 1628.226         1628.75 1617.91 1639.59           6088.2 6084.748 6091.652      5958.2 5953.327 5963.073
"A:\nGET"       670.5 651.7417 689.2583      664.65 647.4872 681.8128      917.85 898.445 937.255           927.1 909.0879 945.1121           2862.6 2858.593 2866.607      2768 2764.337 2771.663


==> charts/remapping_set/result.txt <==
normal_load_8bytes                1846.0000  1860.5000  1781.5000  1834.5000  1906.5000  1839.0000  1906.5000  1879.0000  1877.5000  1886.5000
normal_workloada_read_8bytes      661.0000  646.5000  714.0000  708.5000  679.5000  670.0000  636.0000  681.0000  642.5000  666.0000 
normal_workloada_update_8bytes    1030.0000  1011.0000  1145.5000  1188.5000  1111.5000  1083.5000  998.0000  1090.5000  1006.0000  1032.0000 
degraded_load_8bytes              2093.0000  2051.0000  2086.0000  2066.5000  2102.0000  2095.0000  2063.0000  2090.0000  2037.0000  2086.0000 
degraded_workloada_read_8bytes    872.0000  937.5000  940.5000  933.0000  915.5000  925.5000  929.5000  901.5000  949.5000  874.0000 
degraded_workloada_update_8bytes  1589.5000  1655.5000  1620.5000  1614.5000  1623.5000  1613.0000  1611.0000  1618.0000  1614.0000  1583.5000 
2.0_load_8bytes                   4107.0000  4107.0000  4105.0000  4101.0000  4111.0000  4115.0000  4101.0000  4101.0000  4099.0000  4096.0000
2.0_workloada_read_8bytes         2869.0000  2871.0000  2863.0000  2852.0000  2860.0000  2858.0000  2859.0000  2865.0000  2863.0000  2866.0000
2.0_workloada_update_8bytes       6089.0000  6095.0000  6089.0000  6079.0000  6093.0000  6083.0000  6091.0000  6091.0000  6085.0000  6087.0000

normal_load_32bytes               1839.5000  1875.0000  1873.0000  1881.5000  1914.5000  1895.0000  1879.5000  1892.0000  1853.0000  1864.5000
normal_workloada_read_32bytes     642.5000  677.0000  722.0000  656.5000  673.5000  642.0000  667.5000  646.5000  669.5000  649.5000           
normal_workloada_update_32bytes   1015.5000  1052.5000  1117.5000  1038.5000  1064.0000  1024.0000  1044.0000  1019.0000  1056.0000  1027.0000 
degraded_load_32bytes             2104.0000  2076.0000  2109.0000  2109.0000  2102.0000  2080.0000  2103.0000  2094.0000  2037.0000  2086.0000  
degraded_workloada_read_32bytes   965.0000  902.0000  921.5000  894.0000  935.5000  947.0000  933.0000  895.5000  958.0000  919.5000 
degraded_workloada_update_32bytes 1640.5000  1636.0000  1627.5000  1615.0000  1655.5000  1622.5000  1626.5000  1630.0000  1635.0000  1599.0000 
2.0_load_32bytes                  4115.0000  4100.0000  4103.0000  4101.0000  4107.0000  4099.0000  4109.0000  4105.0000  4093.0000  4107.0000 
2.0_workloada_read_32bytes        2767.0000  2768.0000  2771.0000  2773.0000  2776.0000  2762.0000  2758.0000  2768.0000  2769.0000  2768.0000 
2.0_workloada_update_32bytes      5953.0000  5957.0000  5957.0000  5957.0000  5953.0000  5959.0000  5955.0000  5973.0000  5967.0000  5951.0000 


==> charts/state_transit/data.tsv <==
## Single_failure             READ(8)           READ(32)            UDPATE(8)            UPDATE(32)
1084.891 1050.234 1119.549        1142.283 1094.598 1189.968      3719.407 3593.302 3845.512         3123.964 2993.13 3254.799
941.9424 903.3579 980.5269        926.7613 895.0444 958.4782      2734.884 2602.72 2867.047          2506.048 2433.347 2578.749
873.6137 765.7299 981.4975        770.2841 664.4151 876.1531      2421.827 2167.583 2676.071         2145.439 1918.024 2372.854
550.3024 476.0158 624.5889        541.667 411.566 671.7679        1670.904 1505.147 1836.66          1663.548 1378.962 1948.134
448.9867 397.946 500.0274         442.1964 390.3422 494.0506      1494.053 1330.01 1658.096          1419.148 1335.547 1502.749
414.6015 399.4142 429.7887        420.8592 387.8852 453.8332      1372.947 1326.408 1419.487         1393.321 1315.714 1470.929
402.9412 400.2829 405.5995        402.2727 399.2211 405.3242      1306.514 1294.591 1318.437         1310.635 1297.085 1324.186
399.7498 394.6946 404.805         402.2951 397.8864 406.7037      1313.815 1297.913 1329.717         1327.183 1315.818 1338.547
402.4569 398.3709 406.5429        402.8515 398.4725 407.2304      1336.966 1326.886 1347.045         1344.671 1333.206 1356.136
401.9107 397.8082 406.0132        403.0686 399.1113 407.0258      1312.603 1300.129 1325.077         1322.034 1308.699 1335.369
402.0601 397.8406 406.2796        405.0909 401.894 408.2879       1310.618 1299.238 1321.997         1322.023 1311.599 1332.446
403.3218 400.3623 406.2813        404.895 401.99 407.8            1325.792 1312.293 1339.29          1334.579 1327.12 1342.037
402.2726 396.8376 407.7076        403.2248 400.2461 406.2035      1316.824 1298.705 1334.943         1324.73 1312.148 1337.311
401.7322 398.8291 404.6353        403.1973 398.2729 408.1217      1307.155 1295.909 1318.401         1316.187 1301.015 1331.359
409.3771 405.5319 413.2223        409.5388 405.1769 413.9007      1427.97 1383.895 1472.044          1427.594 1392.366 1462.823
512.2217 474.6758 549.7676        489.3431 464.5461 514.14        3535.985 3322.158 3749.812         3344.902 3133.185 3556.619
432.2489 428.719 435.7788         418.1292 414.1867 422.0717      3751.712 3728.545 3774.88          3637.575 3614.003 3661.147
418.4214 414.1531 422.6896        404.8464 400.0554 409.6375      3809.6 3778.471 3840.729           3681.691 3662.001 3701.382
413.7624 409.5349 417.9899        403.1268 398.3676 407.886       3831.319 3797.505 3865.133         3680.149 3654.046 3706.252
413.1957 410.5101 415.8812        401.7199 398.3905 405.0494      3824.329 3791.427 3857.23          3697.473 3670.427 3724.52
407.2357 403.3336 411.1377        398.7279 394.6132 402.8426      3385.669 3322.048 3449.291         3286.019 3231.691 3340.346
531.8293 486.0479 577.6106        536.1054 484.6612 587.5497      4720.813 3822.314 5619.313         4755.738 3881.787 5629.689
384.0786 374.5398 393.6175        381.9522 375.3968 388.5075      1249.043 1227.158 1270.928         1252.536 1235.628 1269.444
393.5761 385.7544 401.3977        393.0021 387.4549 398.5493      1285.479 1265.431 1305.527         1294.287 1280.866 1307.709
401.0216 396.784 405.2593         398.2028 390.5515 405.854       1303.695 1288.697 1318.693         1304.597 1286.221 1322.972
400.8928 397.6606 404.1251        401.518 395.0057 408.0304       1305.968 1292.292 1319.644         1313.02 1293.874 1332.166
400.3501 396.409 404.2913         405.4453 403.2442 407.6464      1317.17 1297.669 1336.67           1333.796 1323.999 1343.594
403.6902 402.1851 405.1954        404.783 401.7816 407.7844       1317.415 1312.139 1322.69          1326.227 1321.576 1330.879
402.029 398.6031 405.4549         404.8443 402.7363 406.9523      1304.156 1288.995 1319.318         1316.577 1303.83 1329.325
404.0079 401.728 406.2879         404.522 401.8425 407.2014       1316.803 1303.946 1329.659         1322.97 1309.559 1336.38
405.9651 404.5159 407.4142        404.7 401.4632 407.9369         1326.109 1315.982 1336.237         1332.96 1322.253 1343.667
#404.3879 402.4931 406.2827        404.0224 400.5813 407.4635      1306.124 1298.869 1313.38          1313.366 1303.953 1322.779
#404.1036 401.2367 406.9704        405.2913 399.3518 411.2308      1318.046 1301.398 1334.694         1326.024 1308.58 1343.468
#405.6525 404.4779 406.8271        405.5861 401.5082 409.664       1334.164 1321.226 1347.103         1339.65 1322.787 1356.513
#405.1667 403.8056 406.5277        404.5784 401.2903 407.8665      1315.607 1309.403 1321.811         1322.369 1314.805 1329.932
#403.9716 399.9591 407.9842        406.7862 404.877 408.6953       1317.556 1297.616 1337.495         1329.317 1316.292 1342.341
#402.687 399.8825 405.4915         406.488 404.0982 408.8778       1331.739 1319.216 1344.263         1344.477 1333.694 1355.259
#402.4285 397.4345 407.4225        405.1765 402.8007 407.5524      1304.1 1286.034 1322.165           1319.148 1304.595 1333.7
#403.3161 399.8134 406.8188        407.4312 405.8276 409.0347      1316.277 1299.898 1332.657         1328.986 1314.553 1343.419
#406.0802 403.4523 408.708         408.233 405.9375 410.5284       1345.868 1332.847 1358.889         1354.098 1343.88 1364.315
#405.284 401.8692 408.6989         405.5151 402.1699 408.8602      1317.839 1304.01 1331.669          1326.599 1315.184 1338.014
#402.9499 399.2284 406.6714        402.8202 397.839 407.8015       1308.348 1293.695 1323.002         1315.018 1298.182 1331.854
#404.6668 401.6864 407.6471        404.9511 400.4258 409.4764      1322.657 1311.558 1333.757         1329.135 1310.905 1347.364
#406.0128 403.8295 408.1962        405.9432 403.3628 408.5237      1316.996 1304.844 1329.148         1328.124 1316.604 1339.645
#403.438 399.573 407.3031          407.0206 405.6425 408.3988      1315.385 1304.57 1326.199          1329.905 1321.369 1338.441
#403.9174 402.0742 405.7607        405.7869 402.7122 408.8616      1319.225 1309.911 1328.54          1329.465 1319.197 1339.732
#404.0369 402.0841 405.9898        403.9113 397.8137 410.0088      1321.907 1310.313 1333.5           1329.982 1311.684 1348.279
## Double failure
1076.024 1039.65 1112.398         1149.446 1116.041 1182.852      3684.215 3514.983 3853.447         3138.128 3031.924 3244.331
938.8376 906.6897 970.9855        934.1879 915.2903 953.0855      2704.931 2580.209 2829.653         2541.964 2505.875 2578.053
811.3875 712.4409 910.3342        759.6208 655.527 863.7146       2291.815 2052.9 2530.731           2181.206 1981.875 2380.537
617.2114 490.4432 743.9796        642.3628 522.7637 761.9619      1970.925 1635.785 2306.065         1994.615 1810.721 2178.509
530.0235 430.8931 629.1539        518.9216 460.8768 576.9663      1767.668 1459.938 2075.399         1741.665 1579.746 1903.583
433.3544 402.072 464.6368         463.5621 422.6042 504.5199      1487.819 1336.877 1638.761         1535.581 1411.416 1659.746
413.8604 391.5607 436.1601        437.298 388.6866 485.9094       1367.261 1295.864 1438.657         1420.505 1276.519 1564.492
404.7596 397.9048 411.6144        413.3569 402.9261 423.7876      1322.163 1303.773 1340.554         1347.656 1314.563 1380.75
406.9454 404.1908 409.6999        406.5341 404.1374 408.9308      1336.769 1330.529 1343.009         1342.809 1336.032 1349.586
407.4078 405.6786 409.137         405.282 401.3764 409.1876       1341.19 1334.31 1348.07            1342.245 1333.001 1351.488
404.3647 401.279 407.4504         406.1229 403.2833 408.9626      1320.882 1305.182 1336.582         1332.245 1321.549 1342.941
403.4983 396.192 410.8046         405.977 401.5968 410.3572       1319.885 1297.533 1342.237         1330.963 1317.281 1344.645
405.0587 401.4471 408.6704        405.5965 401.9599 409.2331      1330.214 1317.283 1343.144         1336.742 1322.243 1351.241
403.9339 399.5396 408.3282        404.3714 399.4837 409.2591      1319.901 1304.904 1334.898         1326.062 1312.085 1340.039
409.9113 405.8258 413.9969        411.2251 408 414.4502           1442.282 1423.439 1461.125         1449.38 1429.138 1469.622
777.4316 681.4581 873.4051        795.405 717.1447 873.6653       4862.043 4361.246 5362.84          4824.252 4369.044 5279.459
746.7936 731.7339 761.8533        850.1807 838.3073 862.054       4683.228 4620.917 4745.54          4894.675 4804.803 4984.548
697.6772 641.3238 754.0306        786.2565 724.4604 848.0525      4704.775 4290.142 5119.409         4700.015 4276.07 5123.96
602.969 584.8147 621.1232         683.9697 665.1572 702.7823      4354.602 4293.263 4415.942         4303.508 4244.104 4362.912
599.041 574.472 623.6101          682.2529 657.3052 707.2007      4418 4228.531 4607.469             4336.986 4156.56 4517.411
590.1209 585.7603 594.4815        669.3651 663.406 675.3241       4323.482 4302.279 4344.685         4259.119 4237.858 4280.38
690.1044 627.6755 752.5333        774.982 705.7515 844.2125       5200.862 4832.952 5568.772         5079.408 4735.925 5422.89
577.6278 525.7444 629.5112        564.9669 529.0551 600.8787      4101.847 3635.348 4568.345         4122.531 3632.598 4612.465
384.3933 378.8295 389.9571        386.9758 381.6593 392.2922      1253.465 1237.584 1269.346         1266.278 1251.127 1281.429
396.0163 388.0952 403.9373        395.4346 388.2384 402.6307      1289.699 1267.555 1311.843         1294.812 1275.674 1313.95
401.1349 392.9747 409.2951        401.3742 396.9953 405.7532      1311.092 1284.767 1337.417         1316.841 1302.543 1331.138
406.0249 403.2596 408.7902        406.4318 402.8253 410.0382      1326.576 1317.853 1335.3           1332.66 1324.76 1340.561
404.819 400.1203 409.5177         405.6554 401.5179 409.793       1322.349 1305.473 1339.224         1329.872 1314.616 1345.129
405.9746 403.7286 408.2205        407.9141 406.1094 409.7188      1327.362 1318.806 1335.917         1338.56 1328.787 1348.334
407.9611 406.8559 409.0663        406.6332 403.8738 409.3926      1335.571 1322.079 1349.062         1338.559 1326.755 1350.363
407.4624 405.7283 409.1966        407.0435 401.3633 412.7237      1327.461 1318.691 1336.231         1332.526 1317.849 1347.203
#406.9234 405.0618 408.785         406.1606 401.8078 410.5134      1326.907 1316.497 1337.318         1332.355 1318.72 1345.99
#407.5635 405.7183 409.4087        408.3924 405.9929 410.7918      1334.511 1323.085 1345.937         1340.761 1328.453 1353.069
#406.8947 403.9245 409.865         407.072 403.4084 410.7357       1322.291 1315.919 1328.662         1329.908 1322.481 1337.334
#407.0838 403.7662 410.4013        407.7114 405.0851 410.3376      1334.458 1321.632 1347.284         1338.629 1327.867 1349.392
#408.1843 405.4811 410.8876        406.7466 402.3846 411.1087      1327.392 1314.957 1339.827         1332.425 1320.147 1344.703
#406.4656 401.0212 411.91          407.4886 404.5221 410.455       1320.894 1305.31 1336.479          1329.429 1316.94 1341.918
#406.6571 403.3523 409.9618        407.4878 405.3074 409.6682      1320.498 1308.988 1332.009         1329.408 1319.024 1339.792
#407.6962 403.2509 412.1415        408.2986 404.9058 411.6914      1328.976 1309.677 1348.276         1335.572 1319.95 1351.194
#408.9051 406.0556 411.7546        409.0058 406.9721 411.0395      1329.442 1308.902 1349.981         1336.522 1321.794 1351.25
#409.8309 407.3567 412.3052        408.7597 405.6904 411.8291      1331.913 1317.616 1346.211         1336.07 1319.15 1352.989
#407.6275 405.6469 409.6081        409.3761 407.2468 411.5054      1333.792 1324.305 1343.279         1342.581 1333.099 1352.062
#408.4911 403.9246 413.0576        407.908 404.4642 411.3519       1322.711 1305.9 1339.522           1330.026 1314.902 1345.151
#410.0964 406.9879 413.205         409.2431 407.2403 411.2458      1342.172 1331.303 1353.04          1350.704 1341.495 1359.913
#408.1781 406.5392 409.817         409.6444 407.7842 411.5045      1326.969 1314.429 1339.509         1337.896 1326.124 1349.667
#407.3238 404.6658 409.9818        408.2918 404.3711 412.2126      1336.499 1322.451 1350.548         1343.071 1325.553 1360.59
#407.1202 404.0699 410.1706        408.3052 406.5141 410.0962      1332.453 1323.633 1341.274         1339.694 1332.609 1346.778
#409.129 406.4009 411.8571         409.0298 407.0191 411.0405      1332.795 1319.924 1345.667         1340.814 1327.947 1353.682


==> charts/state_transit/double_failure_result.txt <==
## Timeseries
# READ, 8 bytes
0         996.6295  1117.2852  1077.8966  1092.1147  1113.7009  1039.4280  1128.0263  1023.8310  1143.2314  1028.0964 
1000      885.3392  1025.4715  917.2465  908.9051  919.1389  895.3072  935.6901  993.9749  972.0172  935.2854 
2000      871.8082  800.7278  974.5492  913.3426  897.3969  860.4701  880.6678  548.9418  596.5353  769.4356 
3000      469.2223  400.5513  464.0935  683.8041  713.6531  859.4630  840.9008  390.8469  604.0355  745.5437 
4000      414.6750  405.3636  474.4071  695.6491  674.8404  712.6349  671.5606  410.8893  400.7600  439.4553 
5000      410.0292  400.3741  463.1400  406.1391  539.8697  437.5705  455.5272  406.8201  405.1941  408.8798 
6000      408.5120  379.0526  498.5152  404.7027  410.0022  410.5317  410.0235  406.8032  402.4219  408.0393 
7000      405.9906  378.3806  410.5553  407.9960  407.8665  406.0314  406.2798  410.9778  403.2432  410.2744 
8000      409.5479  401.5664  408.6267  409.8188  408.8361  409.9637  409.4053  400.3917  402.3621  408.9351 
9000      405.8665  408.0225  408.1523  407.3311  410.5249  409.6977  401.9337  406.9406  406.4231  409.1858 
10000     398.6310  409.3440  395.9435  406.1879  404.7842  407.3720  406.3818  407.1299  401.2676  406.6049 
11000     411.7432  413.1983  384.0548  406.6460  395.5829  408.9899  407.2628  409.9259  388.8860  408.6932 
12000     411.1813  407.7349  396.2266  403.6125  404.9476  409.4211  406.7278  405.8988  396.5796  408.2572 
13000     412.7836  393.3187  406.7683  394.9629  407.5931  401.4808  406.9003  408.4828  401.1937  405.8550 
14000     417.3175  401.4197  411.2232  402.2543  404.3679  412.7370  414.1753  414.6181  414.1408  406.8595 
15000     737.4043  759.6672  1125.1679  717.9863  736.5594  681.5359  685.4743  713.2327  737.1263  880.1619 
16000     758.0241  747.9564  792.0438  738.0479  722.3684  731.9045  729.6912  729.7958  763.3481  754.7559 
17000     658.6263  692.7304  661.3566  919.0132  667.4058  671.4219  677.0672  684.8898  656.4101  687.8509 
18000     588.2793  608.3805  582.8458  671.5477  588.4359  602.8424  599.9527  599.2344  589.0278  599.1432 
19000     587.3841  586.2975  586.6132  590.8056  592.7445  588.5993  589.5890  696.5717  585.5263  586.2790 
20000     582.4616  584.2146  593.1308  589.0658  600.7889  594.7560  589.7958  582.0065  595.5105  589.4783 
21000     682.3045  816.0780  671.0585  576.4457  624.2772  747.1159  754.5259  542.5944  752.6894  733.9548 
22000     528.9666  629.4096  698.8417  633.3088  511.4319  524.0583  562.8640  594.4108  632.5468  460.4398 
23000     397.0343  377.0881  376.6402  393.7295  392.5754  376.8755  382.3886  377.4670  383.1145  387.0198 
24000     409.5038  389.6649  396.3619  405.4333  402.8550  377.3452  394.3238  378.7629  403.2670  402.6448 
25000     409.8186  406.7529  394.3912  407.6752  406.4365  380.1103  408.7992  382.5712  403.9355  410.8585 
26000     411.5739  408.6115  400.0438  406.0366  406.8539  410.5987  405.7270  402.0399  401.3606  407.4035 
27000     411.0620  411.7842  392.7399  404.9956  408.6875  396.4141  399.0259  409.9240  405.7901  407.7668 
28000     410.5185  409.3542  403.2208  402.6132  406.6749  407.6034  401.1096  407.4967  403.5377  407.6169 
29000     410.1728  409.1463  409.3913  407.2761  409.1189  407.8734  407.7561  406.6436  404.9461  407.2861 
30000     409.5845  405.7101  409.2722  407.2741  407.1472  409.0362  408.3154  410.5604  405.1226  402.6014 
31000     409.2879  407.9358  406.3979  405.8766  401.8677  408.7366  405.3547  409.5543  404.4035  409.8189 
32000     407.9508  410.7588  402.6750  408.6701  407.6175  404.8460  405.9404  409.5841  406.8912  410.7011 
33000     408.7567  410.3282  398.5522  405.9452  410.3763  407.9545  407.5150  412.1983  405.4955  401.8256 
34000     409.6210  411.1612  406.9840  405.5446  405.6922  411.3282  405.3510  413.2996  404.8486  397.0073 
35000     414.4402  411.9409  406.8199  410.3406  408.8332  408.0310  407.5685  404.6575  400.7402  408.4715 
36000     412.2368  410.5644  394.1036  404.5880  411.0138  408.3189  408.9777  412.9136  391.4189  410.5203 
37000     410.0983  413.9019  396.7089  408.6119  404.2867  408.2053  406.8995  408.0320  402.8018  407.0242 
38000     412.1152  410.8189  410.1713  408.7264  402.4794  407.9073  410.7685  410.2989  391.8641  411.8119 
39000     410.2588  411.4332  408.9734  408.8704  408.9576  415.8229  407.2557  408.5143  399.7537  409.2111 
40000     415.1829  412.0523  410.1921  408.5448  410.5405  408.9692  403.4763  407.0003  408.0893  414.2618 
41000     410.5495  411.2083  408.4922  407.9738  407.7194  410.2397  408.0555  404.2243  403.4207  404.3918 
42000     415.6886  410.8605  409.9126  408.0955  408.6044  411.7695  406.2668  408.3944  392.0902  413.2283 
43000     410.3593  412.0681  403.3640  412.6720  410.9473  412.8722  413.9505  411.3291  400.9489  412.4529 
44000     406.8155  408.6015  405.8397  407.4960  407.6486  409.6193  404.9175  410.9347  407.4664  412.4414 
45000     414.8420  405.5452  402.4175  406.1432  403.6895  407.9262  407.0968  411.8165  405.3154  408.4459 
46000     413.4331  410.0674  399.9020  405.5933  407.0844  411.0039  404.6689  403.4633  404.4800  411.5059 
47000     412.5739  409.4324  412.7307  404.9233  408.4557  411.9020  407.6411  409.5346  401.1705  412.9258 
# UDPATE, 8 bytes
0         3329.6143  3842.3101  3615.7527  3988.3644  3817.1754  3465.5894  3822.9167  3705.7877  3913.7676  3340.8735 
1000      2439.2264  2872.3844  2835.0710  2627.6758  2822.7944  2435.3957  2766.0595  2918.9506  2746.1963  2585.5596 
2000      2375.3745  2244.5071  2799.1502  2504.1660  2518.2038  2389.3284  2426.4597  1635.9592  1896.0601  2128.9439 
3000      1511.4246  1340.9560  1903.7770  2021.6419  2564.0289  2371.9248  2607.3853  1318.3819  1969.1152  2100.6178 
4000      1378.5245  1358.4445  1934.2356  2075.3817  2520.3023  2178.2593  2040.0121  1390.2905  1361.4964  1439.7359 
5000      1392.0527  1344.7733  1947.0062  1370.8017  1794.6709  1466.9577  1491.6964  1347.9251  1349.9780  1372.3265 
6000      1339.1004  1254.0569  1635.4222  1365.9001  1350.7737  1377.3459  1345.6965  1340.9982  1325.9067  1337.4085 
7000      1318.9289  1260.5405  1339.6234  1316.5905  1318.5418  1342.3578  1307.3897  1336.2187  1352.5326  1328.9100 
8000      1358.0490  1332.8810  1340.3761  1331.5725  1337.4662  1337.7432  1334.8388  1333.6474  1324.0445  1337.0723 
9000      1324.7290  1340.5469  1342.7096  1335.3941  1359.0603  1351.8530  1335.5021  1335.5357  1340.1988  1346.3691 
10000     1286.4347  1328.9832  1289.1737  1319.0329  1325.9016  1327.2694  1305.1277  1357.9760  1337.2098  1331.7128 
11000     1333.8241  1369.4850  1268.9092  1340.5850  1314.0372  1320.4069  1309.8120  1347.0154  1272.6779  1322.0954 
12000     1369.5101  1324.8412  1319.7975  1303.9296  1335.3738  1339.9929  1313.0654  1331.7208  1323.4834  1340.4210 
13000     1327.0318  1271.8345  1345.5424  1316.3120  1331.5665  1329.1018  1317.8845  1309.9614  1308.2924  1341.4812 
14000     1450.2904  1431.1247  1474.5945  1420.5536  1458.7205  1405.4298  1412.2553  1455.4856  1483.5581  1430.8095 
15000     4439.2697  5602.6817  5173.2583  4273.5416  4985.7351  4143.1065  4788.0362  4309.6690  4530.5658  6374.5629 
16000     4708.6114  4729.0523  4849.3732  4553.8798  4605.9870  4670.3271  4618.1880  4616.9086  4738.4727  4741.4818 
17000     4505.8797  4452.3668  4590.0418  6351.1967  4525.3581  4561.2806  4513.3647  4511.9077  4528.5984  4507.7602 
18000     4311.8203  4451.3598  4339.9607  4555.8842  4309.4317  4339.8518  4313.8846  4262.4930  4311.8888  4349.4491 
19000     4330.7521  4293.0932  4344.1304  4314.8529  4312.3733  4366.7225  4390.3801  5166.9890  4354.3115  4306.3932 
20000     4323.7062  4272.6534  4317.3461  4362.8383  4309.6811  4360.0441  4313.9830  4296.7695  4317.3320  4360.4636 
21000     5432.2027  5192.0917  5313.9580  5615.0686  5764.6937  5079.9129  4875.7024  3954.2831  5192.1468  5588.5610 
22000     3026.4745  4081.7819  4438.6460  4818.9934  4181.3341  4751.6149  4456.1168  4519.6804  3724.4518  3019.3727 
23000     1272.2195  1230.1743  1232.2916  1296.3552  1251.8546  1241.7801  1256.8089  1224.3379  1267.1451  1261.6846 
24000     1328.6258  1270.5362  1300.9847  1303.7952  1311.7429  1237.2855  1276.9341  1245.8274  1300.1765  1321.0820 
25000     1345.7095  1333.3239  1285.3377  1320.2309  1329.2043  1250.1447  1353.4927  1251.6116  1311.5445  1330.3198 
26000     1337.2564  1342.3737  1310.3500  1325.2643  1342.4511  1323.9223  1333.8711  1322.0037  1308.3475  1319.9239 
27000     1312.4925  1329.0810  1265.0711  1337.0261  1349.9345  1325.8456  1322.8234  1338.5524  1308.4503  1334.2122 
28000     1316.8141  1319.2876  1343.3234  1343.7833  1316.5204  1329.8065  1341.6448  1325.7105  1311.5017  1325.2239 
29000     1340.1309  1322.9854  1332.3366  1341.5805  1314.0859  1370.9588  1350.3864  1315.2314  1316.3482  1351.6621 
30000     1329.6943  1322.1298  1347.8000  1319.3124  1325.9416  1331.6324  1334.9201  1340.6134  1317.0883  1305.4778 
31000     1334.5984  1335.7448  1358.3995  1315.1563  1322.5552  1323.4917  1323.7192  1330.6034  1303.3557  1321.4502 
32000     1357.3373  1320.6130  1306.9777  1327.3394  1351.6151  1332.6438  1342.1760  1321.0009  1335.5982  1349.8056 
33000     1321.9696  1334.8653  1312.8658  1313.3785  1331.3487  1321.3399  1309.5704  1334.1821  1321.1824  1322.2024 
34000     1353.2295  1362.2400  1344.5396  1328.0920  1332.0873  1335.1888  1302.4244  1347.2033  1320.6504  1318.9255 
35000     1331.4188  1355.8898  1318.2757  1326.0003  1323.0121  1352.4735  1326.5180  1301.1790  1306.3912  1332.7597 
36000     1326.2205  1335.4446  1302.6128  1311.1660  1362.6865  1315.8821  1303.8006  1326.7107  1286.1898  1338.2304 
37000     1332.3297  1324.0620  1279.3421  1328.3361  1333.7046  1323.4619  1311.9205  1332.2212  1316.1324  1323.4729 
38000     1351.1813  1322.6558  1358.5361  1331.8061  1318.7360  1317.5407  1330.3866  1327.1188  1268.1877  1363.6124 
39000     1308.8459  1341.1360  1301.5747  1329.4173  1323.1644  1395.3585  1320.3196  1314.4991  1303.6852  1356.4164 
40000     1375.1086  1342.3485  1315.0032  1318.2134  1336.5146  1320.3589  1313.5292  1333.9203  1350.0948  1314.0429 
41000     1344.9475  1361.0772  1321.4705  1324.2053  1338.4672  1329.0957  1342.3947  1332.0604  1315.9416  1328.2590 
42000     1346.2475  1319.4561  1310.5866  1325.0452  1332.9701  1352.7613  1315.4491  1301.0138  1276.5561  1347.0239 
43000     1336.7341  1346.1160  1318.3768  1358.0338  1358.4634  1329.7397  1350.3045  1358.3954  1320.7596  1344.7923 
44000     1338.1787  1337.4208  1337.2639  1342.1249  1313.9506  1347.7667  1289.8035  1313.4706  1321.6430  1328.0709 
45000     1378.8925  1312.3934  1312.1568  1328.5694  1343.7423  1327.7815  1329.5445  1349.4762  1336.3505  1346.0867 
46000     1328.1850  1345.9957  1306.8285  1347.9859  1326.3065  1328.0330  1340.5707  1343.2147  1329.6356  1327.7763 
47000     1333.6579  1319.4061  1360.5673  1344.0607  1322.5304  1346.9199  1304.5509  1353.5965  1317.0074  1325.6553 
# READ, 32 bytes
0         1138.0121  1194.5113  1114.4555  1139.3882  1100.6641  1256.7046  1143.0325  1154.8094  1150.1777  1102.7069 
1000      951.6433  954.0081  929.2290  926.5510  921.3195  931.3295  880.4146  938.5563  982.6776  926.1500 
2000      731.3630  650.9163  1049.1846  834.7196  581.6569  867.3702  643.8453  668.9814  678.3336  889.8369 
3000      692.4701  688.9672  618.8953  513.7593  467.6936  895.2916  463.7631  520.3051  623.2200  939.2627 
4000      468.3702  454.4573  409.2779  485.4300  478.0412  600.2208  478.0936  541.6527  613.0851  660.5867 
5000      409.8726  411.1081  408.1819  476.7938  496.0845  576.8089  474.1031  407.5651  453.2949  521.8077 
6000      411.1252  410.3214  398.5834  560.8198  409.2921  570.4937  404.6702  398.8134  395.5161  413.3449 
7000      413.4851  410.8372  408.6393  400.9861  408.7167  453.6926  410.0066  405.8624  409.7993  411.5434 
8000      405.6991  401.7326  408.7760  407.1720  407.1116  407.2965  400.8639  405.1640  411.5151  410.0102 
9000      409.7848  394.8823  410.4149  404.9255  406.0842  398.1277  401.4642  407.3194  409.8421  409.9745 
10000     412.3606  398.4255  409.6830  404.3599  406.7810  403.8550  407.7359  405.8977  402.9319  409.1989 
11000     411.0631  410.7994  411.2263  404.7161  408.5464  402.9090  410.0088  396.2306  394.9805  409.2898 
12000     410.5069  404.0499  409.7941  405.5893  409.2868  405.2775  406.7660  400.6827  394.1494  409.8620 
13000     411.4657  409.1388  405.9759  404.7249  406.2966  402.5463  401.7770  406.2569  386.8158  408.7161 
14000     418.2277  413.5466  409.8421  401.6684  412.6636  410.2018  408.2821  411.4892  410.3464  415.9830 
15000     773.4248  768.4907  915.0917  731.8495  740.3795  710.4709  732.6229  746.5039  773.2081  1062.0079 
16000     837.1746  860.2899  871.2838  855.8036  850.2837  836.7437  836.9457  826.7346  878.8099  847.7370 
17000     745.4127  786.0942  768.9943  1029.0711  756.1882  742.1918  773.2813  754.9708  758.4245  747.9360 
18000     664.0852  699.2896  687.6786  750.0233  664.8755  688.3252  676.6150  665.4754  679.8777  663.4520 
19000     654.6049  679.3868  689.2913  658.6035  667.1436  662.3714  672.9275  774.9240  670.1180  693.1584 
20000     656.3550  678.6318  673.2869  677.5694  669.5984  673.2264  677.3401  656.8023  668.5176  662.3227 
21000     744.4041  733.9226  738.2526  890.3719  866.5621  734.5614  858.5581  565.3029  765.7524  852.1316 
22000     497.6528  574.4118  566.7384  634.4911  630.0367  623.5933  536.8696  517.5892  551.7342  516.5521 
23000     398.1332  377.1783  378.9625  393.2675  392.3178  384.4307  392.7142  377.7763  390.6279  384.3491 
24000     405.5951  388.1993  399.6549  403.6428  402.4589  388.6035  389.9814  373.6987  399.8393  402.6719 
25000     396.1179  405.6913  395.6598  396.4143  406.6206  390.6113  403.5535  404.4642  405.6142  408.9951 
26000     413.6154  407.0600  397.3720  403.7044  404.3205  404.8832  404.9815  406.2149  415.2638  406.9020 
27000     412.8256  400.7201  393.3911  404.2995  407.8427  403.4523  407.4048  405.0758  412.7315  408.8108 
28000     410.6055  408.2774  409.1100  405.2952  406.0084  404.9475  405.1553  408.0259  412.3119  409.4038 
29000     410.4821  401.7266  409.3539  401.6362  408.9370  404.4795  404.4748  405.2670  413.4283  406.5466 
30000     414.0748  409.6825  409.4843  385.4664  408.5997  405.3726  407.6272  408.2687  411.9902  409.8688 
31000     410.3950  408.1439  410.3664  391.8017  407.7232  405.9596  400.3809  404.7038  411.8898  410.2418 
32000     408.8072  411.1274  402.3109  405.9207  406.7291  408.3569  406.9551  407.6311  412.0819  414.0032 
33000     410.8010  407.6677  394.3486  405.0685  407.3156  406.1013  407.7722  407.9800  413.8648  409.8007 
34000     409.3146  411.8495  401.2345  407.5242  406.4559  407.8330  403.2228  407.4724  413.8249  408.3818 
35000     414.3008  408.0855  409.4549  402.6912  400.5136  405.4448  394.3433  409.0648  412.6485  410.9187 
36000     400.9996  412.8120  408.3158  402.4211  408.2533  409.1094  406.8419  408.2868  413.9014  403.9443 
37000     411.2042  407.0037  401.2035  407.3975  406.8454  406.7011  405.9089  407.3981  412.4871  408.7286 
38000     410.9945  397.5020  412.4697  406.4669  407.0222  405.0914  410.7608  409.6184  414.4673  408.5930 
39000     411.8787  410.4858  410.7775  407.1567  406.6767  406.9568  406.9523  409.1555  414.4735  405.5446 
40000     409.6674  407.4772  409.6471  406.2746  413.2121  406.4761  400.6746  406.3233  415.7398  412.1052 
41000     415.1057  408.8775  406.8109  406.6997  408.9066  411.0886  409.5112  404.5395  410.6994  411.5221 
42000     412.8170  396.1407  408.5959  406.4468  408.4832  410.2252  409.2868  404.6350  412.4688  409.9808 
43000     406.0412  412.3404  411.0354  406.5366  410.2650  405.4703  409.8809  408.6773  414.0344  408.1491 
44000     410.6286  407.5207  412.4933  406.6197  408.4923  410.2962  405.4570  409.6303  413.2543  412.0514 
45000     416.9567  409.7423  397.1883  404.1199  408.8768  404.4703  411.1235  406.6022  412.3324  411.5059 
46000     412.3282  408.4162  405.8065  406.0564  408.2163  405.8803  406.3327  408.3577  412.6180  409.0395 
47000     411.0497  405.7686  413.4764  406.8186  407.4111  408.4736  407.2879  406.4339  413.1667  410.4117 
# UPDATE, 32 bytes
0         3030.4256  3196.3174  3041.2838  3206.7949  2897.3342  3453.6421  3195.1472  3163.9408  3146.4312  3049.9585 
1000      2564.3032  2574.5796  2525.3192  2580.2024  2506.0245  2521.2312  2487.1584  2630.8587  2567.5203  2462.4428 
2000      2037.0715  1870.0626  2791.1245  2331.4813  2014.9994  2336.1011  2136.1467  1959.3545  1963.6519  2372.0681 
3000      2038.3220  1971.1197  1726.9364  1934.1190  1853.5639  2347.8808  1846.8961  1901.0645  1785.6864  2540.5626 
4000      1492.7987  1474.1270  1386.8477  1951.7893  1886.9266  1835.8794  1862.3230  2002.1938  1613.0374  1910.7221 
5000      1394.9065  1359.1000  1384.0924  1877.9211  1622.7702  1676.7192  1578.3814  1351.0625  1466.3470  1644.5113 
6000      1346.8157  1321.8315  1337.5298  1964.3443  1358.2906  1534.9607  1346.3773  1326.7403  1316.5857  1351.5778 
7000      1340.0746  1332.8082  1338.7108  1307.6251  1321.4176  1471.0762  1317.0830  1340.9255  1366.3259  1340.5146 
8000      1358.1232  1346.3183  1345.4523  1329.3319  1343.6624  1334.1756  1328.3744  1351.2949  1345.8927  1345.4649 
9000      1338.2153  1313.0410  1354.0672  1340.0554  1354.4665  1337.9378  1347.3492  1332.8169  1350.5075  1353.9897 
10000     1326.8992  1323.8335  1322.7226  1320.8812  1332.7274  1322.3907  1317.4837  1363.8609  1347.9835  1343.6642 
11000     1338.4959  1368.0738  1334.6780  1337.7225  1340.3587  1319.3967  1324.8744  1322.9249  1292.5570  1330.5492 
12000     1371.7664  1326.1940  1352.1943  1314.6800  1357.4575  1333.4539  1321.7651  1327.3761  1310.9977  1351.5344 
13000     1323.7096  1312.5321  1348.1989  1334.8008  1334.4301  1333.7176  1316.0939  1315.4776  1287.0224  1354.6397 
14000     1465.8396  1468.3524  1472.6280  1411.6862  1472.8719  1408.1071  1407.9314  1457.8814  1472.1838  1456.3190 
15000     4651.0507  5163.4763  4739.5410  4178.0126  5651.6690  4061.0144  5316.5798  4257.0731  4378.0332  5846.0663 
16000     4957.5830  4969.3454  5174.5964  4890.5574  4818.2910  4787.0307  4839.8008  4714.5478  4922.5339  4872.4683 
17000     4484.8271  4504.0265  4565.7537  6384.8159  4548.8779  4509.6196  4498.7698  4472.7565  4505.2330  4525.4694 
18000     4290.1776  4432.6352  4288.1710  4464.4955  4252.2521  4292.4168  4295.8052  4188.1844  4260.1881  4270.7532 
19000     4225.3698  4280.3192  4287.9461  4214.4064  4275.0102  4252.6234  4242.4770  5049.2831  4313.1235  4229.3000 
20000     4228.4063  4229.0346  4301.4452  4258.4683  4284.6573  4273.2063  4249.5635  4214.5545  4296.1315  4255.7211 
21000     5415.7941  5186.4124  5349.8325  5272.4040  5297.1536  5183.0105  4739.7380  3820.8597  5180.6907  5348.1813 
22000     3040.1129  4134.6776  4756.0352  4788.8216  4006.9086  4434.4292  4617.7500  4600.5811  3989.2920  2856.7028 
23000     1283.8225  1235.1344  1248.0520  1297.0227  1263.4721  1261.9945  1284.0941  1238.5592  1285.4780  1265.1490 
24000     1323.7664  1277.2328  1313.1425  1306.5046  1310.1325  1270.1677  1273.1989  1244.8202  1303.8168  1325.3396 
25000     1321.1592  1330.3598  1295.0436  1304.7074  1329.2826  1283.1611  1348.5494  1301.9801  1322.2635  1331.8983 
26000     1340.8407  1341.4054  1314.5686  1326.2739  1338.3741  1317.0973  1344.2665  1335.9968  1342.9039  1324.8777 
27000     1327.6715  1317.8165  1277.0844  1336.7525  1358.0635  1338.3301  1335.5437  1342.2911  1327.9925  1337.1766 
28000     1325.9740  1327.1986  1359.8848  1350.3999  1325.0019  1325.4469  1359.0462  1334.9089  1340.9361  1336.8036 
29000     1344.2816  1315.0375  1339.8903  1336.1298  1324.2847  1367.2838  1349.1442  1318.5743  1334.9793  1355.9825 
30000     1337.8934  1344.4938  1357.1202  1280.2059  1329.5294  1324.7477  1337.7844  1344.2601  1338.5420  1330.6835 
31000     1347.7410  1343.3997  1369.4094  1297.7383  1335.9402  1320.7656  1321.6712  1332.9606  1323.8182  1330.1073 
32000     1357.2195  1325.7644  1307.6623  1332.0970  1354.3925  1343.4678  1351.4878  1325.3106  1350.6641  1359.5469 
33000     1331.9120  1336.3261  1318.0408  1313.7791  1336.9176  1322.3996  1319.6628  1337.9221  1340.5730  1341.5445 
34000     1351.7471  1362.3357  1329.0109  1332.8001  1335.1009  1330.0385  1308.0019  1345.6994  1345.6278  1345.9315 
35000     1348.8552  1355.9801  1332.6352  1321.7238  1314.6113  1351.0457  1310.4594  1312.4652  1331.1872  1345.2893 
36000     1312.2091  1334.0672  1334.6030  1318.3212  1373.3419  1325.7560  1311.7663  1326.3215  1331.3009  1326.6060 
37000     1343.9128  1325.4113  1298.2427  1329.1788  1342.0382  1327.9402  1312.6049  1338.1833  1341.4538  1335.1177 
38000     1358.5455  1302.4752  1363.3047  1331.7387  1338.3455  1316.0665  1333.6139  1331.4311  1313.3111  1366.8872 
39000     1320.3516  1344.2097  1315.4670  1328.3288  1326.4227  1384.3760  1331.0382  1321.1744  1339.5204  1354.3319 
40000     1371.7225  1350.2612  1316.3145  1322.7237  1345.9064  1319.7989  1305.5738  1340.8445  1371.7115  1315.8415 
41000     1355.9355  1361.7556  1323.7412  1320.7799  1343.3021  1332.8303  1349.7553  1346.7860  1342.0352  1348.8885 
42000     1349.1826  1298.9088  1321.1400  1326.4451  1338.5475  1360.7722  1328.0421  1298.4220  1325.2707  1353.5336 
43000     1334.3216  1350.0334  1348.2433  1356.3737  1371.6260  1326.8114  1352.6883  1363.6582  1352.7246  1350.5604 
44000     1352.6509  1340.9836  1357.2470  1344.8437  1321.6074  1349.4840  1303.5653  1324.6667  1342.6251  1341.2838 
45000     1395.2700  1330.2793  1305.0369  1321.6887  1357.5411  1332.7943  1340.4454  1338.6013  1355.1961  1353.8587 
46000     1341.7571  1342.2035  1329.4945  1348.0871  1329.9865  1326.3819  1343.2445  1355.7002  1348.9082  1331.1721 
47000     1340.8022  1317.8459  1374.2370  1349.4269  1330.3563  1348.8467  1313.1936  1353.7249  1346.4883  1333.2223 


==> charts/state_transit/single_failure_result.txt <==
## Timeseries
# READ, 8 bytes
0         1129.5015  1059.8030  1141.6354  1028.8921  1041.1782  1088.5078  1125.4330  1151.2362  1027.3827  1055.3433 
1000      941.9520  924.9938  903.5560  878.0773  1025.0945  1025.4007  996.4383  911.6666  903.7172  908.5277 
2000      947.0004  931.8927  853.8703  935.4634  674.0471  618.8093  724.7065  1019.0000  975.2137  1056.1336 
3000      585.1427  594.7714  690.9538  660.7965  377.9731  651.7960  495.3761  522.6676  496.5444  427.0023 
4000      397.7328  582.3877  558.0752  498.7939  397.1074  440.7102  401.4264  409.8493  405.3609  398.4235 
5000      409.7907  407.9415  411.0690  474.5741  410.7726  410.2227  404.4097  407.0667  406.5323  403.6354 
6000      405.6244  407.6253  394.0287  401.6885  403.5346  405.3629  403.5059  400.4869  403.4762  404.0785 
7000      405.9383  404.3158  388.7716  401.1317  409.9203  393.3556  389.8385  399.7768  404.7801  399.6692 
8000      405.2875  393.5361  396.1890  400.5959  409.0128  407.4158  405.1693  406.2398  406.3431  394.7795 
9000      404.3689  396.3580  393.9578  402.0719  407.5665  410.4443  401.8905  405.6412  403.5288  393.2790 
10000     404.9634  391.9999  393.6069  397.1668  410.0126  405.4666  407.3746  403.4989  403.0638  403.4473 
11000     403.7253  393.0746  404.6844  402.6463  407.6744  405.4103  400.7886  407.3166  404.1618  403.7357 
12000     407.9051  404.1571  407.0403  400.5487  399.8973  405.9441  402.9693  406.6943  405.5173  382.0526 
13000     395.2953  404.0162  404.7852  401.7651  398.1948  407.7380  402.8084  396.1753  405.1278  401.4157 
14000     411.6268  409.5024  410.4192  405.5138  415.8680  412.1641  412.3378  414.8419  399.8767  401.6204 
15000     480.0194  490.2408  482.2382  496.2461  488.3841  485.5724  482.0240  495.3603  603.8776  618.2538 
16000     435.2188  438.1590  427.2497  425.3808  439.1995  436.7706  429.1402  432.3926  431.6738  427.3040 
17000     420.3360  417.4713  426.0935  410.1402  422.0598  423.1698  425.5498  410.9718  411.8820  416.5393 
18000     408.7560  417.8679  407.3478  418.3368  426.9709  413.5980  412.0879  409.5959  409.8415  413.2212 
19000     413.2071  413.0621  413.8703  416.8388  416.6594  404.8901  416.0773  416.0675  409.5196  411.7644 
20000     405.2932  410.5423  414.2497  401.5829  414.3836  412.0678  406.2257  401.5576  399.2219  407.2321 
21000     449.0295  563.5176  457.9185  643.7326  479.0336  525.3374  525.7200  531.7049  621.4360  520.8626 
22000     395.9756  388.0128  385.6829  369.2394  377.5682  374.3409  371.2227  407.4516  372.1040  399.1882 
23000     405.5798  397.1963  387.7056  386.4142  375.1545  398.7716  390.6158  408.3569  382.0580  403.9082 
24000     404.3379  389.5610  402.5443  400.2638  391.2075  403.1143  403.0925  407.0308  406.0895  402.9748 
25000     403.5344  390.2886  405.2742  400.0456  399.3105  396.9426  403.6132  404.2780  402.8334  402.8078 
26000     404.7676  401.3816  390.3474  396.2288  393.3857  406.9505  402.5508  405.4191  398.8486  403.6213 
27000     404.2140  404.8020  401.9032  401.0479  404.3396  406.6141  400.5979  406.6773  402.8665  403.8397 
28000     394.0249  404.0547  406.2994  398.8263  409.0566  404.8050  394.9654  401.9776  402.7566  403.5234 
29000     402.2966  403.9898  403.6124  403.5718  411.5592  406.0251  399.1999  402.2814  404.4216  403.1217 
30000     406.6143  405.0282  406.7333  401.0401  408.1358  405.3968  407.6419  407.6411  405.7378  405.6814 
31000     404.0437  407.7587  405.2512  400.5747  406.5036  407.1863  405.2486  403.8483  399.6192  403.8447 
32000     406.1149  406.6561  405.8352  400.3858  406.4882  406.1469  404.4339  405.8749  405.1438  393.9559 
33000     404.3513  404.1469  406.2899  404.6291  406.4066  405.6641  404.8243  408.8262  407.6326  403.7539 
34000     406.9417  403.2892  403.4000  402.6426  406.3618  406.1611  404.0706  408.0949  403.9118  406.7929 
35000     404.4806  405.3215  401.3639  402.5875  411.4942  405.5625  404.6535  406.0278  390.1310  408.0938 
36000     400.8818  406.2252  406.3479  402.4952  401.5403  406.3662  395.5710  405.3849  397.1016  404.9555 
37000     400.2741  405.5074  405.4686  400.9894  393.5451  411.3904  388.5235  408.6874  407.0386  402.8606 
38000     401.8596  390.7601  406.8134  404.6483  408.4200  404.1990  404.9097  405.9075  401.1755  404.4679 
39000     405.2063  406.8629  406.3772  402.3579  413.3133  406.4390  403.3884  411.1405  403.0440  402.6722 
40000     406.4358  405.7556  406.8639  402.4727  411.5730  413.1685  405.6308  397.3169  403.1736  400.4497 
41000     406.0074  405.9533  397.8137  402.7145  404.3704  405.5685  404.2426  390.3771  408.3094  404.1421 
42000     405.2762  403.8221  403.4774  410.0390  407.2176  407.2900  403.7862  408.7037  395.4436  401.6121 
43000     406.6668  408.1183  409.2898  403.4294  400.1506  406.3698  406.8076  410.5095  403.6953  405.0910 
44000     405.0623  406.1984  405.7347  389.6199  405.1333  401.7122  405.2128  404.7043  401.1925  409.8101 
45000     404.6688  404.1351  405.1092  404.0862  399.5411  403.0599  405.8614  405.7698  407.3570  399.5856 
46000     405.4471  405.0644  406.4454  398.6715  402.5029  403.7943  401.9970  408.0893  402.3892  405.9682 
# UPDATE, 8 bytes
0         3891.3025  3628.9046  3820.3119  3419.8587  3657.2736  3910.3199  3861.7778  3832.0720  3457.2244  3715.0211 
1000      2854.0392  2799.1432  2770.4268  2499.3268  2840.9225  2915.9644  2816.9390  2905.6897  2385.9692  2560.4174 
2000      2557.1467  2517.7235  2419.0037  2709.3842  1922.7688  1828.4367  2094.8365  2744.5078  2560.9848  2863.4754 
3000      1791.5607  1809.8112  1775.1458  1953.9087  1279.7388  1970.6832  1581.4188  1623.3637  1555.8394  1367.5651 
4000      1326.3152  1849.3460  1654.1113  1923.2783  1355.1581  1447.7181  1339.9113  1343.0796  1353.8357  1347.7765 
5000      1356.4861  1379.2801  1346.3661  1552.3912  1345.5024  1343.4828  1328.1228  1355.6628  1379.3153  1342.8644 
6000      1292.7976  1345.7135  1295.4960  1312.5573  1296.7014  1308.1695  1294.8483  1300.3558  1296.4127  1322.0877 
7000      1325.7330  1316.0680  1272.3460  1322.1268  1348.1581  1306.0774  1284.1535  1332.7964  1311.6562  1319.0367 
8000      1354.1444  1325.4985  1335.7483  1331.8594  1342.9768  1350.9815  1351.6368  1338.3954  1330.4350  1307.9813 
9000      1312.7578  1310.4339  1286.7842  1322.1747  1318.4267  1345.9647  1329.3574  1304.4278  1302.5299  1293.1702 
10000     1316.4234  1288.2073  1287.3752  1298.0267  1323.1588  1322.4710  1337.7565  1311.5823  1308.6524  1312.5253 
11000     1327.3459  1281.5717  1333.6421  1320.2630  1339.5060  1346.6154  1314.7090  1335.5886  1341.3518  1317.3225 
12000     1324.5749  1326.8955  1316.8905  1330.8829  1304.3777  1303.5735  1340.2058  1323.0158  1342.8303  1254.9937 
13000     1290.2624  1331.2755  1305.9935  1292.1805  1295.9305  1322.0552  1330.8082  1304.6877  1292.4406  1305.9130 
14000     1473.7184  1447.2815  1440.3404  1402.7083  1484.3569  1471.7577  1458.3480  1460.9496  1336.4867  1303.7484 
15000     3413.3156  3482.9569  3402.5044  3359.2668  3491.8741  3388.5250  3401.3677  3395.1155  3679.6705  4345.2532 
16000     3761.0192  3792.8715  3716.0459  3770.5541  3786.1045  3699.8106  3740.4554  3725.9730  3786.1067  3738.1823 
17000     3832.7089  3844.4436  3769.1130  3776.5822  3910.6045  3811.9189  3788.3869  3770.7902  3792.8739  3798.5815 
18000     3829.3494  3880.8528  3744.4657  3853.3739  3873.5117  3887.3009  3819.5233  3767.1133  3814.1161  3843.5820 
19000     3854.9313  3860.3300  3790.6969  3847.0930  3906.2231  3836.9510  3825.5270  3755.5516  3791.3935  3774.5905 
20000     3442.2104  3143.4968  3425.3242  3393.5574  3448.0844  3400.1119  3403.7655  3394.5690  3366.6566  3438.9176 
21000     2906.4145  4683.2496  5698.7498  6252.4027  3647.7552  4153.8911  5654.1882  3462.9904  6562.2039  4186.2881 
22000     1290.3783  1262.1988  1240.0080  1223.1615  1237.2240  1221.3162  1219.3950  1301.7092  1222.7751  1272.2629 
23000     1324.6773  1289.6987  1264.3370  1265.3485  1240.9377  1298.8040  1280.7081  1324.8338  1261.3476  1304.1017 
24000     1332.2843  1274.2929  1324.8274  1303.5136  1271.5384  1290.3212  1303.8272  1321.4097  1319.1417  1295.7939 
25000     1314.7159  1271.0981  1334.2408  1302.4410  1298.7174  1331.0207  1306.9281  1313.9901  1300.9071  1285.6219 
26000     1337.4460  1314.9868  1280.3678  1285.0756  1274.6365  1321.3937  1344.0054  1343.4567  1334.1835  1336.1444 
27000     1310.6711  1320.1339  1314.8498  1309.3320  1322.5798  1307.1822  1321.4659  1330.7268  1322.8905  1314.3134 
28000     1267.1785  1322.3836  1310.4368  1327.5892  1307.7922  1324.4064  1277.0685  1316.5389  1283.0987  1305.0682 
29000     1317.0416  1295.0307  1312.8837  1320.9426  1354.5223  1332.1088  1298.5607  1325.7571  1299.3102  1311.8701 
30000     1315.8415  1317.3568  1314.0274  1308.1485  1316.5782  1341.3872  1337.6542  1340.6521  1321.7659  1347.6807 
31000     1298.8344  1321.8804  1318.2161  1314.3673  1288.7634  1304.7589  1300.4331  1311.3708  1301.9676  1300.6528 
32000     1313.9668  1347.9022  1296.4773  1306.0780  1352.1365  1331.2028  1333.2405  1315.2741  1306.8727  1277.3090 
33000     1314.6257  1335.1742  1318.8153  1307.2671  1345.2667  1326.7866  1338.8062  1333.9384  1363.4682  1357.4943 
34000     1322.6548  1315.6011  1323.4783  1324.6525  1311.0561  1311.7644  1304.4057  1319.8804  1299.7331  1322.8436 
35000     1346.1907  1298.9082  1313.1129  1296.8437  1338.8881  1344.0876  1316.3048  1342.3433  1257.6612  1321.2161 
36000     1325.0226  1349.5579  1331.6649  1300.6429  1360.8397  1328.9969  1310.0305  1335.0326  1334.7469  1340.8585 
37000     1311.5294  1306.1757  1286.0281  1330.4564  1270.8054  1343.4478  1263.0949  1303.4439  1304.0176  1321.9971 
38000     1316.8446  1291.8004  1336.4745  1287.4856  1335.0154  1349.4569  1301.8014  1342.0441  1307.4561  1294.3939 
39000     1347.2126  1317.3293  1338.1199  1345.4256  1385.5141  1338.5013  1341.2822  1359.3273  1331.5702  1354.3940 
40000     1317.1772  1321.1813  1307.8681  1336.0934  1333.4357  1350.8293  1318.7559  1282.0713  1304.3406  1306.6386 
41000     1342.5945  1331.6349  1303.8414  1307.5344  1308.7670  1321.6590  1291.5524  1270.9863  1294.8552  1310.0563 
42000     1344.2015  1318.7607  1315.3612  1336.8714  1323.7767  1342.5312  1298.8996  1301.9795  1317.4458  1326.7446 
43000     1315.9375  1346.8368  1298.2363  1312.4866  1289.8687  1324.2331  1317.8783  1337.8432  1306.8919  1319.7489 
44000     1310.2016  1314.9842  1329.4469  1286.6472  1299.7065  1315.2135  1335.6447  1315.1529  1312.9235  1333.9271 
45000     1325.1043  1306.9033  1315.4463  1317.2508  1308.7343  1311.7405  1347.5352  1311.2437  1335.1373  1313.1549 
46000     1321.0811  1347.5059  1306.4709  1338.0761  1304.4299  1340.7893  1305.8770  1330.9973  1313.8059  1310.0344 
# READ, 32 bytes
0         1056.7660  1151.1542  1179.8048  1226.0999  1207.8939  1120.2448  1124.1441  1105.9312  1032.7832  1218.0110 
1000      886.1707  908.3949  989.9145  938.2181  936.1465  851.2508  934.6679  990.9475  889.6687  942.2338 
2000      768.2193  936.6275  697.9097  908.2216  722.8013  474.4272  732.6948  644.9273  913.9257  903.0867 
3000      455.5264  653.7623  394.7205  972.4836  540.2411  411.5762  614.1966  392.1953  593.0582  388.9094 
4000      412.3699  593.0100  407.6773  564.7010  401.8518  414.6473  412.3064  404.0863  400.4873  410.8266 
5000      406.1590  551.7959  406.0809  407.3553  409.8170  409.7626  404.9605  400.3158  408.3838  403.9609 
6000      397.9086  407.0547  398.3009  401.1875  405.3337  397.0068  408.7407  403.3066  398.4302  405.4569 
7000      399.8549  405.4669  405.9538  389.5261  406.5743  403.3746  394.8212  401.5859  410.2194  405.5737 
8000      406.2852  404.5051  410.5431  392.8394  395.6682  408.2819  396.8006  400.7740  409.2359  403.5814 
9000      405.5923  404.6027  392.3999  401.3542  395.2235  410.4313  405.9923  402.7542  407.9455  404.3897 
10000     404.6180  404.9486  394.7383  406.2723  405.7853  411.9624  407.1120  402.0461  408.2326  405.1938 
11000     409.6579  405.5067  407.6244  406.2072  408.7197  395.4392  403.8595  401.7676  405.8655  404.3019 
12000     405.0557  403.0965  405.6743  398.7867  407.0294  394.1015  406.2858  401.0425  406.9964  404.1792 
13000     405.9790  405.1353  408.3185  391.1565  407.5925  413.3455  402.6582  400.5897  392.5947  404.6034 
14000     414.2023  397.0463  415.6426  403.8024  414.7998  414.2153  410.5766  410.4717  410.8692  403.7617 
15000     476.9669  482.2685  473.5837  490.7076  476.9722  472.0392  476.6451  469.3042  488.9289  586.0143 
16000     422.5541  412.9033  418.2125  414.9885  424.8162  422.8359  406.2313  418.5445  419.7793  420.4265 
17000     408.5812  402.4451  408.3339  395.3041  406.9589  402.6022  403.2283  402.3923  398.7547  419.8636 
18000     396.0087  407.4741  399.4165  401.9244  414.5813  400.2498  409.3871  393.1042  400.6665  408.4556 
19000     398.1070  400.3815  396.4278  396.1366  400.5247  411.0620  400.0892  404.4684  404.5115  405.4908 
20000     391.8154  409.6189  400.0569  392.2470  403.4883  402.3222  401.1600  393.1629  394.8407  398.5664 
21000     466.7754  578.4952  574.7253  526.5769  506.6294  546.0930  588.4583  423.5478  672.2774  477.4757 
22000     396.6635  395.3028  377.2010  382.0347  374.1431  379.7918  373.4274  391.6196  375.2408  374.0971 
23000     407.0499  392.2436  388.3050  403.7403  397.9427  388.0087  383.5019  387.9446  394.4882  386.7962 
24000     406.6111  374.9313  398.0166  404.2473  406.1593  395.0958  388.9248  392.7841  410.3356  404.9217 
25000     406.5160  377.4389  407.1247  406.7330  398.6509  406.7508  398.1476  402.6073  406.2793  404.9318 
26000     404.6455  404.0058  406.9457  406.0857  407.5967  411.1155  404.9100  399.1162  406.0986  403.9332 
27000     407.2764  405.1247  407.5841  404.6669  402.8103  412.0917  402.8967  399.0029  407.9250  398.4513 
28000     407.2963  403.9023  406.3796  404.9568  407.3753  409.3188  404.4237  403.8562  399.2462  401.6880 
29000     408.7316  404.3033  410.0412  406.2491  404.6015  403.8519  398.4192  404.1174  398.6690  406.2353 
30000     407.0943  394.1244  406.4017  404.1633  407.5242  409.4265  402.0446  402.2586  409.1915  404.7711 
31000     393.8388  400.2900  406.5043  405.9156  405.8970  410.5487  406.4962  399.6176  407.0619  404.0539 
32000     383.9057  403.9966  409.9488  402.3984  407.0636  414.6375  408.9747  405.3031  410.4248  406.2598 
33000     392.3883  405.9280  402.9643  408.2404  403.7091  412.0963  408.8606  402.9808  411.8515  406.8414 
34000     399.9754  402.2495  405.3831  406.2649  396.9876  411.4906  407.7074  400.9295  410.1946  404.6012 
35000     405.3565  404.9523  409.4700  405.6251  407.8932  412.0767  404.1835  403.3938  408.3915  406.5191 
36000     407.7542  405.4439  408.5756  405.8262  405.6781  413.3976  407.0323  400.3633  403.9218  406.8869 
37000     405.7074  404.0547  406.4456  407.6651  406.7528  410.6443  407.2734  401.7179  399.7428  401.7611 
38000     406.3002  405.8339  407.8779  407.6326  407.7901  413.2744  407.7216  405.9371  406.3626  405.5811 
39000     407.0202  404.7457  410.6024  406.9011  410.5854  413.7892  407.1828  402.7093  410.0751  408.7186 
40000     408.0340  405.6261  409.4466  406.9547  408.0800  412.8485  397.2944  401.5588  405.1985  400.1091 
41000     403.5411  403.9062  409.5143  407.8260  403.5832  408.0330  394.1262  387.5314  408.0372  402.1036 
42000     406.5870  403.1107  408.6218  408.1049  401.9986  413.7310  407.2242  389.6665  403.5118  406.9546 
43000     404.5825  407.6746  408.8642  403.2223  398.8143  410.5182  403.3464  406.0087  410.1540  406.2472 
44000     406.7068  406.4071  407.0681  405.6479  405.0653  409.3907  409.0710  404.9011  410.3284  405.6199 
45000     406.7786  405.2678  410.6406  408.9844  395.9052  407.0506  405.8256  403.2131  410.4108  403.7920 
46000     401.6431  404.6622  399.6072  405.5509  412.5113  417.3238  406.4359  389.3277  409.3141  392.7367 
# UPDATE, 32 bytes
0         2854.9247  3135.1233  3237.0294  3314.5047  3250.0672  3051.7151  3090.4869  3010.6611  2879.9255  3415.2063 
1000      2434.9820  2421.6813  2634.0085  2500.5883  2512.4488  2352.7286  2520.6588  2684.1371  2433.2012  2566.0445 
2000      2110.7566  2478.4770  1992.5238  2408.2239  2093.9341  1494.5677  2048.2173  1896.5595  2499.9769  2431.1526 
3000      1460.6108  1746.4075  1330.5042  2574.7147  1873.9755  1380.7319  1811.3530  1320.2346  1845.1766  1291.7712 
4000      1362.8152  1541.8235  1377.4690  1709.3110  1374.2081  1395.1742  1366.4077  1337.1862  1347.9470  1379.1390 
5000      1361.6368  1698.1932  1354.8930  1392.4345  1346.2879  1355.1030  1336.4231  1352.7362  1385.5318  1349.9752 
6000      1282.5635  1350.6584  1305.2895  1321.7561  1303.1953  1299.3468  1315.4069  1309.5057  1293.8729  1324.7579 
7000      1323.4605  1327.3451  1313.8343  1303.0502  1351.3241  1333.8133  1304.9661  1340.8017  1334.0422  1339.1878 
8000      1361.1666  1352.4168  1372.6615  1324.1673  1325.2672  1354.4625  1342.7592  1334.0705  1348.2726  1331.4653 
9000      1322.0786  1332.1341  1293.8275  1326.3417  1298.6533  1356.9536  1337.3098  1307.5525  1322.0156  1323.4743 
10000     1324.3238  1316.5495  1291.4062  1322.5663  1316.1091  1339.3523  1345.3671  1315.3733  1324.9507  1324.2278 
11000     1343.8281  1314.4493  1341.9540  1336.2820  1340.6966  1336.8584  1328.8192  1329.5446  1349.3338  1324.0204 
12000     1325.9495  1326.6259  1324.3102  1330.4890  1322.1082  1292.4988  1349.7808  1319.3797  1350.6747  1305.4787 
13000     1312.6198  1335.4259  1316.6821  1278.4040  1322.1091  1343.1522  1333.9797  1314.8310  1282.6679  1321.9984 
14000     1470.0809  1432.6233  1455.1017  1401.2702  1465.6303  1468.0639  1440.1801  1445.2194  1384.9620  1312.8111 
15000     3276.5384  3304.2362  3264.6762  3211.4593  3315.7133  3189.4647  3246.6525  3254.0874  3207.1077  4179.0848 
16000     3631.1844  3667.1724  3594.0204  3645.9387  3697.6073  3660.6099  3613.8861  3620.3420  3649.3342  3595.6536 
17000     3633.1486  3673.5660  3682.4108  3716.3269  3715.9352  3684.8468  3650.2607  3663.6356  3689.9661  3706.8182 
18000     3686.3193  3733.4780  3646.4460  3701.7492  3738.9023  3644.0555  3660.3057  3636.9509  3691.8005  3661.4826 
19000     3684.0171  3756.9954  3636.2184  3697.7607  3764.4642  3685.1434  3699.2893  3672.9828  3689.3344  3688.5292 
20000     3262.4894  3102.0480  3356.3866  3258.3084  3352.4588  3311.9374  3311.4762  3242.1884  3329.5248  3333.3674 
21000     2909.1253  4747.2148  5436.2669  6485.3922  3572.9026  4147.7995  5768.1707  3657.3458  6337.0337  4496.1250 
22000     1296.9935  1282.7691  1230.1238  1257.5553  1236.9883  1243.0741  1235.2608  1272.0294  1236.8154  1233.7474 
23000     1339.3096  1279.9890  1273.0736  1306.9476  1300.5609  1290.3834  1283.0373  1292.3094  1294.8490  1282.4137 
24000     1341.2895  1258.4904  1330.0371  1319.0435  1309.0179  1283.6461  1278.7417  1296.6591  1325.0922  1303.9514 
25000     1324.5166  1252.7175  1341.6812  1321.7839  1307.6810  1350.5203  1301.6138  1317.4251  1313.2293  1299.0306 
26000     1342.3857  1327.5020  1320.4236  1315.4487  1313.6505  1340.9217  1348.4076  1334.0434  1349.6792  1345.4987 
27000     1320.3746  1328.1123  1333.9735  1322.6584  1328.5444  1323.7412  1331.8787  1321.7724  1335.7551  1315.4640 
28000     1303.0018  1325.8024  1316.3015  1343.6780  1314.1298  1344.0499  1304.8715  1319.7401  1287.4129  1306.7870 
29000     1329.3907  1298.9654  1325.8322  1336.6970  1348.5462  1333.2942  1308.3312  1332.1039  1287.5556  1328.9814 
30000     1334.2183  1306.4174  1322.5963  1325.8297  1320.0393  1357.6653  1332.4287  1338.3278  1344.7321  1347.3470 
31000     1290.8826  1310.9386  1328.9195  1333.8473  1298.9175  1323.7552  1309.5922  1311.3358  1317.7132  1307.7569 
32000     1283.1742  1347.0902  1310.1394  1315.1429  1358.0287  1355.5753  1345.6512  1312.0557  1321.6432  1311.7426 
33000     1298.8775  1339.8892  1314.4560  1322.9211  1345.9896  1345.3548  1357.6526  1329.9115  1369.9233  1371.5218 
34000     1320.6406  1320.8637  1331.1342  1338.5063  1301.1421  1327.4936  1319.2195  1311.7280  1322.6110  1330.3460 
35000     1352.6354  1306.6948  1337.4348  1313.9861  1343.4794  1354.4478  1319.8226  1335.6796  1303.8914  1325.0970 
36000     1341.1053  1349.8940  1339.6871  1318.1007  1373.6106  1344.5397  1339.2786  1329.8359  1354.1249  1354.5892 
37000     1329.1346  1315.3815  1303.2636  1351.8239  1304.3754  1354.1282  1304.9923  1301.1188  1302.1728  1325.0861 
38000     1329.7927  1315.5503  1344.6178  1301.8729  1341.0653  1367.6421  1315.6289  1343.8940  1320.6117  1309.1876 
39000     1352.0978  1325.2427  1348.2881  1361.0777  1381.4899  1359.9256  1354.4637  1346.7935  1349.7375  1361.8606 
40000     1329.5832  1326.7446  1318.0544  1344.5071  1337.6958  1354.6842  1311.3511  1300.2814  1320.8666  1322.2259 
41000     1336.1219  1340.1928  1328.7569  1324.9467  1317.0431  1332.3961  1277.2853  1273.1622  1303.4547  1316.8180 
42000     1353.3372  1322.1854  1327.4429  1351.3497  1318.6971  1357.4699  1316.6656  1269.8841  1339.1154  1335.1977 
43000     1319.0937  1355.7816  1309.6070  1323.3468  1302.1548  1343.8279  1329.7968  1342.1399  1326.8688  1328.6251 
44000     1322.9818  1324.0622  1333.4289  1325.0082  1309.1207  1345.8321  1342.3000  1317.7801  1338.4489  1340.0850 
45000     1337.3281  1314.5465  1328.4028  1336.8401  1309.2039  1324.7191  1355.4084  1316.9150  1344.9742  1326.3086 
46000     1323.2975  1348.5240  1298.8280  1357.5217  1336.2231  1373.5632  1322.5174  1309.0438  1336.3429  1293.9554 


==> charts/stripe_list_analysis/data/load.txt <==
1	0.02083333	0.10416667	0.26470588	0.00625000	0.04841229	0.62500000	0.00986086	0.05352834	0.57686348
2	0.00911458	0.06073908	0.51428571	0.00312500	0.02165064	0.89285714	0.00451358	0.02586720	0.85375756
3	0.00607639	0.04166667	0.69230769	0.00416667	0.01998263	0.90725806	0.00878843	0.03961612	0.71338081
4	0.00455729	0.02946278	0.81818182	0.00468750	0.02500000	0.86206897	0.00726510	0.03402641	0.77136925
5	0.00364583	0.02165064	0.89285714	0.00500000	0.02537223	0.85851648	0.00878843	0.03923657	0.71730137
6	0.00303819	0.01552825	0.94186047	0.00416667	0.02319902	0.87890625	0.00486289	0.02407861	0.87075887
7	0.00223214	0.00987091	0.97566372	0.00357143	0.02012398	0.90606509	0.00457991	0.02152742	0.89394417
8	0.00130208	0.00688998	0.98799314	0.00312500	0.01653595	0.93457944	0.00358511	0.01737575	0.92825458
9	0.00202546	0.01060781	0.97200000	0.00208333	0.01102396	0.96982759	0.00282701	0.01547810	0.94221372
10	0.00182292	0.01121909	0.96878364	0.00187500	0.00829156	0.98270440	0.00232110	0.01311914	0.95779875
11	0.00165720	0.01054501	0.97232143	0.00170455	0.00842750	0.98214286	0.00212309	0.01148779	0.96731991
12	0.00151910	0.00918664	0.97885196	0.00208333	0.01102396	0.96982759	0.00212911	0.01149897	0.96725837
13	0.00140224	0.00768563	0.98510363	0.00192308	0.01181558	0.96549360	0.00208285	0.01123332	0.96870692
14	0.00111607	0.00595238	0.99101124	0.00178571	0.01170971	0.96608833	0.00202502	0.01105260	0.96967539
15	0.00121528	0.00519675	0.99313389	0.00166667	0.01102396	0.96982759	0.00202502	0.01104869	0.96969620
16	0.00065104	0.00390625	0.99610895	0.00156250	0.00937500	0.97799511	0.00212236	0.01113935	0.96921223
17	0.00107230	0.00574806	0.99161266	0.00110294	0.00653544	0.98918401	0.00117418	0.00560834	0.99201223
18	0.00101273	0.00623283	0.99015280	0.00104167	0.00460642	0.99459725	0.00070141	0.00332812	0.99717247
19	0.00095943	0.00610500	0.99054878	0.00098684	0.00487908	0.99394273	0.00059803	0.00304705	0.99762880
20	0.00091146	0.00551198	0.99228225	0.00125000	0.00661438	0.98892405	0.00065078	0.00342619	0.99700388
21	0.00086806	0.00475777	0.99423848	0.00119048	0.00731441	0.98648890	0.00117755	0.00676328	0.98842560
22	0.00071023	0.00378788	0.99634035	0.00113636	0.00745163	0.98598435	0.00117755	0.00660231	0.98896398
23	0.00079257	0.00338918	0.99706806	0.00108696	0.00718954	0.98694030	0.00108022	0.00610744	0.99054131
24	0.00043403	0.00260417	0.99826690	0.00104167	0.00625000	0.99009901	0.00106247	0.00447756	0.99489379
25	0.00072917	0.00390868	0.99610413	0.00075000	0.00444410	0.99496943	0.00068278	0.00336780	0.99710483
26	0.00070112	0.00431504	0.99525601	0.00072115	0.00318906	0.99740321	0.00057944	0.00291605	0.99782788
27	0.00067515	0.00429611	0.99529733	0.00069444	0.00343343	0.99699125	0.00058480	0.00255955	0.99832568
28	0.00065104	0.00393713	0.99604743	0.00089286	0.00472456	0.99431818	0.00075448	0.00413586	0.99564011
29	0.00062859	0.00344528	0.99697050	0.00086207	0.00529664	0.99286929	0.00075448	0.00415033	0.99560969
30	0.00052083	0.00277778	0.99802859	0.00083333	0.00546453	0.99241355	0.00062492	0.00331703	0.99719122
31	0.00058804	0.00251455	0.99838393	0.00080645	0.00533418	0.99276860	0.00047983	0.00265918	0.99819304
32	0.00032552	0.00195313	0.99902439	0.00078125	0.00468750	0.99440646	0.00047983	0.00265478	0.99819900
33	0.00055240	0.00296112	0.99776036	0.00056818	0.00336674	0.99710665	0.00048911	0.00266623	0.99818345
34	0.00053615	0.00329973	0.99722036	0.00055147	0.00243869	0.99847982	0.00048911	0.00256656	0.99831651
35	0.00052083	0.00331415	0.99719609	0.00053571	0.00264864	0.99820730	0.00048911	0.00256656	0.99831651
36	0.00050637	0.00306221	0.99760520	0.00069444	0.00367465	0.99655512	0.00048911	0.00256656	0.99831651
37	0.00049268	0.00270036	0.99813675	0.00067568	0.00415142	0.99560740	0.00069429	0.00358525	0.99672016
38	0.00041118	0.00219298	0.99877037	0.00065789	0.00431410	0.99525805	0.00069429	0.00358525	0.99672016
39	0.00046741	0.00199875	0.99897833	0.00064103	0.00423999	0.99541885	0.00059766	0.00333802	0.99715566
40	0.00026042	0.00156250	0.99937539	0.00062500	0.00375000	0.99641291	0.00061597	0.00307396	0.99758684
41	0.00044461	0.00238334	0.99854795	0.00045732	0.00270982	0.99812369	0.00061597	0.00307396	0.99758684
42	0.00043403	0.00267121	0.99817667	0.00044643	0.00197418	0.99900326	0.00061597	0.00307396	0.99758684
43	0.00042393	0.00269756	0.99814060	0.00043605	0.00215587	0.99881158	0.00060867	0.00308328	0.99757221
44	0.00041430	0.00250545	0.99839560	0.00056818	0.00300654	0.99769129	0.00061867	0.00330184	0.99721681
45	0.00040509	0.00222029	0.99873959	0.00055556	0.00341339	0.99702615	0.00061867	0.00330184	0.99721681
46	0.00033967	0.00181159	0.99916055	0.00054348	0.00356383	0.99675912	0.00060867	0.00339082	0.99706523
47	0.00038785	0.00165854	0.99929631	0.00053191	0.00351829	0.99684116	0.00065351	0.00316454	0.99744289
48	0.00021701	0.00130208	0.99956616	0.00052083	0.00312500	0.99750623	0.00065351	0.00316454	0.99744289
49	0.00037202	0.00199422	0.99898294	0.00038265	0.00226740	0.99868561	0.00065351	0.00315266	0.99746200
50	0.00036458	0.00224382	0.99871277	0.00037500	0.00165831	0.99929650	0.00050682	0.00259037	0.99828518
51	0.00035743	0.00227441	0.99867747	0.00036765	0.00181770	0.99915489	0.00050682	0.00259037	0.99828518
52	0.00035056	0.00211999	0.99885076	0.00048077	0.00254399	0.99834594	0.00050682	0.00259037	0.99828518
53	0.00034395	0.00188515	0.99909105	0.00047170	0.00289816	0.99785438	0.00054416	0.00325928	0.99728791
54	0.00028935	0.00154321	0.99939071	0.00046296	0.00303585	0.99764616	0.00057125	0.00333917	0.99715371
55	0.00033144	0.00141729	0.99948603	0.00045455	0.00300654	0.99769129	0.00056097	0.00325395	0.99729674
56	0.00018601	0.00111607	0.99968122	0.00044643	0.00267857	0.99816663	0.00045838	0.00280326	0.99799233
57	0.00031981	0.00171433	0.99924820	0.00032895	0.00194917	0.99902834	0.00038368	0.00220975	0.99875152
58	0.00031430	0.00193433	0.99904306	0.00032328	0.00142958	0.99947709	0.00048342	0.00252929	0.99836496
59	0.00030897	0.00196602	0.99901148	0.00031780	0.00157123	0.99936840	0.00047825	0.00248109	0.99842659
60	0.00030382	0.00183733	0.99913655	0.00041667	0.00220479	0.99875710	0.00047184	0.00247275	0.99843714
61	0.00029884	0.00163792	0.99931368	0.00040984	0.00251807	0.99837941	0.00038589	0.00228148	0.99866925
62	0.00025202	0.00134409	0.99953773	0.00040323	0.00264413	0.99821340	0.00050859	0.00266884	0.99817991
63	0.00028935	0.00123732	0.99960823	0.00039683	0.00262475	0.99823944	0.00057055	0.00263491	0.99822581
64	0.00016276	0.00097656	0.99975592	0.00039062	0.00234375	0.99859572	0.00057055	0.00283903	0.99794087
65	0.00028045	0.00150334	0.99942177	0.00028846	0.00170927	0.99925263	0.00073913	0.00333735	0.99715680
66	0.00027620	0.00169986	0.99926083	0.00028409	0.00125630	0.99959612	0.00073913	0.00333735	0.99715680
67	0.00027208	0.00173127	0.99923328	0.00027985	0.00138362	0.99951015	0.00053244	0.00254498	0.99834465
68	0.00026808	0.00162117	0.99932763	0.00036765	0.00194541	0.99903208	0.00049023	0.00241823	0.99850519
69	0.00026419	0.00144802	0.99946352	0.00036232	0.00222612	0.99873297	0.00050185	0.00235826	0.99857831
70	0.00022321	0.00119048	0.99963732	0.00035714	0.00234194	0.99859789	0.00057571	0.00264191	0.99821639
71	0.00025675	0.00109790	0.99969151	0.00035211	0.00232901	0.99861331	0.00057571	0.00264855	0.99820743
72	0.00014468	0.00086806	0.99980714	0.00034722	0.00208333	0.99889012	0.00068613	0.00320102	0.99738376
73	0.00024971	0.00133859	0.99954150	0.00025685	0.00152195	0.99940737	0.00068613	0.00320102	0.99738376
74	0.00024634	0.00151609	0.99941192	0.00025338	0.00112048	0.99967870	0.00059530	0.00260368	0.99826755
75	0.00024306	0.00154660	0.99938803	0.00025000	0.00123603	0.99960904	0.00055688	0.00243094	0.99848947
76	0.00023986	0.00145052	0.99946166	0.00032895	0.00174063	0.99922498	0.00053196	0.00236117	0.99857480
77	0.00023674	0.00129757	0.99956916	0.00032468	0.00199484	0.99898232	0.00054527	0.00241042	0.99851481
78	0.00020032	0.00106838	0.99970788	0.00032051	0.00210174	0.99887044	0.00054527	0.00237048	0.99856356
79	0.00023075	0.00098672	0.99975081	0.00031646	0.00209316	0.99887964	0.00054527	0.00251108	0.99838839
80	0.00013021	0.00078125	0.99984377	0.00031250	0.00187500	0.99910081	0.00057675	0.00271396	0.99811796
81	0.00022505	0.00120638	0.99962757	0.00023148	0.00137163	0.99951860	0.00060847	0.00294982	0.99777738
82	0.00022231	0.00136818	0.99952102	0.00022866	0.00101117	0.99973832	0.00059219	0.00284975	0.99792531
83	0.00021963	0.00139753	0.99950026	0.00022590	0.00111690	0.99968075	0.00035200	0.00193544	0.99904196
84	0.00021701	0.00131238	0.99955928	0.00029762	0.00157485	0.99936548	0.00035200	0.00183362	0.99914003
85	0.00021446	0.00117545	0.99964641	0.00029412	0.00180709	0.99916471	0.00033089	0.00182132	0.99915152
86	0.00018169	0.00096899	0.99975969	0.00029070	0.00190623	0.99907063	0.00029274	0.00147833	0.99944083
87	0.00020953	0.00089599	0.99979453	0.00028736	0.00190068	0.99907603	0.00032484	0.00166138	0.99929389
88	0.00011837	0.00071023	0.99987088	0.00028409	0.00170455	0.99925675	0.00033296	0.00169519	0.99926489
89	0.00020482	0.00109794	0.99969149	0.00021067	0.00124834	0.99960122	0.00033296	0.00167483	0.99928242
90	0.00020255	0.00124657	0.99960235	0.00020833	0.00092128	0.99978276	0.00033296	0.00167483	0.99928242
91	0.00020032	0.00127467	0.99958423	0.00020604	0.00101871	0.99973440	0.00030525	0.00156596	0.99937262
92	0.00019814	0.00119826	0.99963257	0.00027174	0.00143791	0.99947098	0.00026173	0.00150628	0.99941951
93	0.00019601	0.00107434	0.99970461	0.00026882	0.00165164	0.99930214	0.00026173	0.00150628	0.99941951
94	0.00016622	0.00088652	0.99979884	0.00026596	0.00174400	0.99922197	0.00026173	0.00140887	0.99949212
95	0.00019189	0.00082054	0.99982767	0.00026316	0.00174063	0.99922498	0.00028670	0.00153772	0.99939503
96	0.00010851	0.00065104	0.99989150	0.00026042	0.00156250	0.99937539	0.00030928	0.00177194	0.99919687
97	0.00018793	0.00100739	0.99974027	0.00019330	0.00114539	0.99966426	0.00036466	0.00208421	0.99888919
98	0.00018601	0.00114481	0.99966460	0.00019133	0.00084608	0.99981678	0.00044208	0.00239610	0.99853239
99	0.00018413	0.00117167	0.99964869	0.00018939	0.00093639	0.99977558	0.00043816	0.00238409	0.99854703


==> charts/stripe_list_analysis/data/rand10.txt <==
1	0.02083333	0.10416667	0.26470588	0.00625000	0.04841229	0.62500000	0.00986086	0.05352834	0.57686348
2	0.01171875	0.06463372	0.33802817	0.00625000	0.02795085	0.73529412	0.00698125	0.03352450	0.64148750
3	0.00781250	0.04934955	0.43548387	0.00416667	0.02319902	0.78125000	0.00698125	0.03176953	0.66067774
4	0.00651042	0.04117549	0.50174216	0.00468750	0.01976424	0.81967213	0.00698125	0.03028596	0.70608271
5	0.00833333	0.03668087	0.55487053	0.00375000	0.01713914	0.84918478	0.00644503	0.02709157	0.73112118
6	0.00694444	0.03294039	0.59944496	0.00312500	0.01502313	0.87209302	0.00373436	0.01684227	0.85390285
7	0.00632440	0.03092948	0.64052288	0.00267857	0.01417367	0.89026163	0.00354513	0.01576201	0.86885268
8	0.00553385	0.02846772	0.66283084	0.00312500	0.01325825	0.90090090	0.00317610	0.01474907	0.88484809
9	0.00549769	0.02629124	0.68418583	0.00277778	0.01234471	0.91052158	0.00316067	0.01421416	0.89026347
10	0.00572917	0.02576941	0.71770335	0.00250000	0.01198958	0.91911765	0.00302687	0.01358303	0.89830533
11	0.00544508	0.02406868	0.73013745	0.00227273	0.01107590	0.92225610	0.00265559	0.01200880	0.91334711
12	0.00499132	0.02290088	0.74290628	0.00260417	0.01062296	0.92975207	0.00260787	0.01168567	0.91806597
13	0.00500801	0.02280489	0.76336261	0.00240385	0.01013044	0.93473451	0.00250727	0.01132205	0.92129873
14	0.00483631	0.02130628	0.77487371	0.00223214	0.00994244	0.94086022	0.00245074	0.01112358	0.92736020
15	0.00451389	0.02029394	0.78717201	0.00208333	0.00968246	0.94506048	0.00247903	0.01128846	0.92657340
16	0.00439453	0.01957460	0.79654278	0.00195312	0.00937500	0.94899170	0.00246343	0.01115407	0.93079076
17	0.00428922	0.01931848	0.80726257	0.00183824	0.00903545	0.95065789	0.00234289	0.01036797	0.93518382
18	0.00419560	0.01880564	0.81692114	0.00173611	0.00867361	0.95338983	0.00226960	0.01025811	0.93889549
19	0.00397478	0.01806717	0.82305256	0.00197368	0.00829574	0.95442047	0.00225640	0.01003536	0.93964732
20	0.00390625	0.01747704	0.82987552	0.00187500	0.00829156	0.95638868	0.00220239	0.00997628	0.94104503
21	0.00384425	0.01763531	0.83804899	0.00178571	0.00805223	0.96036585	0.00208545	0.00952860	0.94595862
22	0.00366951	0.01672682	0.84557896	0.00170455	0.00779052	0.96153846	0.00204903	0.00928570	0.94826902
23	0.00373641	0.01650441	0.84843625	0.00163043	0.00751102	0.96223807	0.00199645	0.00894082	0.94961795
24	0.00358073	0.01627459	0.85572796	0.00156250	0.00751157	0.96411355	0.00192496	0.00862317	0.95365014
25	0.00354167	0.01580040	0.86259776	0.00175000	0.00746659	0.96450617	0.00191003	0.00861840	0.95454987
26	0.00340545	0.01569163	0.86157332	0.00144231	0.00713096	0.96726190	0.00186371	0.00842602	0.95624741
27	0.00337577	0.01481200	0.86825911	0.00162037	0.00703643	0.96859056	0.00177271	0.00791484	0.95944044
28	0.00334821	0.01496442	0.87315926	0.00156250	0.00691604	0.96952909	0.00171575	0.00773799	0.96225455
29	0.00323276	0.01453743	0.87381667	0.00150862	0.00699020	0.97050406	0.00176743	0.00798565	0.96181101
30	0.00321181	0.01473139	0.88024343	0.00145833	0.00671855	0.97183829	0.00171016	0.00764810	0.96322024
31	0.00310820	0.01375638	0.88634966	0.00141129	0.00663793	0.97314485	0.00167920	0.00746818	0.96400015
32	0.00317383	0.01424130	0.88747653	0.00136719	0.00653641	0.97294010	0.00172194	0.00768516	0.96450476
33	0.00307765	0.01383138	0.89023116	0.00151515	0.00641707	0.97371245	0.00166718	0.00748264	0.96543671
34	0.00306373	0.01368083	0.89239611	0.00147059	0.00628236	0.97371968	0.00162387	0.00745076	0.96591486
35	0.00305060	0.01335643	0.89794755	0.00142857	0.00621675	0.97507005	0.00163080	0.00747935	0.96586861
36	0.00296586	0.01341045	0.89899418	0.00138889	0.00621130	0.97519865	0.00161483	0.00734659	0.96629648
37	0.00288570	0.01309046	0.90092132	0.00135135	0.00603398	0.97674087	0.00162972	0.00736685	0.96717801
38	0.00280976	0.01265723	0.90206150	0.00131579	0.00584750	0.97736626	0.00160080	0.00717314	0.96750358
39	0.00287126	0.01269750	0.90502793	0.00128205	0.00579588	0.97780806	0.00158075	0.00704933	0.96884799
40	0.00279948	0.01239102	0.90440899	0.00125000	0.00579601	0.97866510	0.00152654	0.00696153	0.96869109
41	0.00273120	0.01266254	0.91050794	0.00121951	0.00564642	0.97860004	0.00153077	0.00682693	0.97000805
42	0.00266617	0.01215531	0.90974729	0.00119048	0.00548782	0.97930361	0.00148755	0.00657981	0.97164019
43	0.00266473	0.01181813	0.91078759	0.00130814	0.00556897	0.97967531	0.00151784	0.00674821	0.97124844
44	0.00260417	0.01160279	0.91244240	0.00127841	0.00544981	0.97991578	0.00147519	0.00666733	0.97168760
45	0.00266204	0.01184860	0.91716572	0.00125000	0.00554861	0.98125678	0.00147611	0.00645577	0.97291618
46	0.00249094	0.01126798	0.91776102	0.00122283	0.00540754	0.98122867	0.00144502	0.00654987	0.97344803
47	0.00260417	0.01172762	0.91945890	0.00119681	0.00536549	0.98139394	0.00145220	0.00640315	0.97378603
48	0.00254991	0.01138858	0.92074064	0.00117187	0.00526016	0.98199673	0.00140958	0.00623171	0.97476200
49	0.00249787	0.01148353	0.92304735	0.00114796	0.00519682	0.98234158	0.00141615	0.00633168	0.97444119
50	0.00250000	0.01096871	0.92544987	0.00112500	0.00522015	0.98270440	0.00141527	0.00636641	0.97542184
51	0.00245098	0.01098013	0.92542152	0.00110294	0.00508837	0.98296348	0.00139801	0.00620808	0.97628039
52	0.00250401	0.01122510	0.92636227	0.00108173	0.00513321	0.98324412	0.00137896	0.00610031	0.97660981
53	0.00250590	0.01100278	0.92801556	0.00117925	0.00511852	0.98343323	0.00134458	0.00601993	0.97711394
54	0.00245949	0.01091555	0.92915560	0.00115741	0.00496472	0.98364637	0.00133764	0.00602364	0.97676936
55	0.00241477	0.01060606	0.92924432	0.00113636	0.00493239	0.98377823	0.00134517	0.00595170	0.97752398
56	0.00227865	0.01035336	0.93022643	0.00111607	0.00493096	0.98413336	0.00134130	0.00592514	0.97678695
57	0.00228436	0.01033782	0.93524812	0.00109649	0.00487908	0.98526201	0.00128799	0.00578319	0.97818899
58	0.00228987	0.01022604	0.93505050	0.00107759	0.00485751	0.98505435	0.00131219	0.00587320	0.97834053
59	0.00229520	0.01037018	0.93469181	0.00105932	0.00471369	0.98498053	0.00131258	0.00587364	0.97849339
60	0.00225694	0.01031490	0.93674107	0.00104167	0.00471405	0.98511384	0.00130351	0.00577234	0.97849043
61	0.00221995	0.01017737	0.93796213	0.00102459	0.00470420	0.98585206	0.00126799	0.00562747	0.98000417
62	0.00226815	0.01010861	0.93702771	0.00100806	0.00471964	0.98560059	0.00123918	0.00559150	0.98003813
63	0.00227348	0.01024599	0.93709174	0.00099206	0.00465742	0.98601836	0.00123210	0.00548243	0.98031962
64	0.00219727	0.00992438	0.94094825	0.00097656	0.00465483	0.98628448	0.00123775	0.00559188	0.98084459
65	0.00216346	0.00981104	0.94164407	0.00096154	0.00451411	0.98692817	0.00121162	0.00538869	0.98129372
66	0.00217014	0.00976752	0.94113693	0.00094697	0.00449786	0.98677057	0.00118159	0.00534072	0.98106297
67	0.00213775	0.00952072	0.94304521	0.00102612	0.00447372	0.98678426	0.00118949	0.00535721	0.98179365
68	0.00218290	0.00965438	0.94174087	0.00101103	0.00450274	0.98735907	0.00119659	0.00537027	0.98199332
69	0.00211353	0.00948568	0.94321846	0.00099638	0.00440407	0.98720224	0.00118407	0.00531578	0.98213018
70	0.00208333	0.00943739	0.94361827	0.00098214	0.00444639	0.98739360	0.00120984	0.00537943	0.98189479
71	0.00205399	0.00929289	0.94572932	0.00096831	0.00428002	0.98771867	0.00115089	0.00521333	0.98221337
72	0.00206163	0.00953764	0.94585116	0.00095486	0.00433680	0.98792536	0.00118176	0.00521762	0.98213923
73	0.00206906	0.00937664	0.94762112	0.00094178	0.00435551	0.98802284	0.00118208	0.00525878	0.98297419
74	0.00204110	0.00918760	0.94668600	0.00092905	0.00428668	0.98784853	0.00116293	0.00514077	0.98316696
75	0.00197917	0.00895376	0.94716459	0.00091667	0.00423937	0.98853475	0.00116033	0.00512607	0.98315946
76	0.00198739	0.00897517	0.94941009	0.00098684	0.00428895	0.98860773	0.00115144	0.00511884	0.98318921
77	0.00202922	0.00892447	0.94981355	0.00097403	0.00427968	0.98827208	0.00117582	0.00530624	0.98290640
78	0.00200321	0.00903591	0.94768815	0.00096154	0.00411706	0.98863814	0.00114640	0.00517209	0.98328815
79	0.00194488	0.00880581	0.95082439	0.00094937	0.00419528	0.98900228	0.00113803	0.00507871	0.98385888
80	0.00198568	0.00896076	0.95015011	0.00085938	0.00405046	0.98897295	0.00114876	0.00507087	0.98364780
81	0.00199331	0.00898551	0.95096145	0.00084877	0.00409169	0.98910343	0.00112849	0.00502930	0.98352327
82	0.00193725	0.00857258	0.95333816	0.00091463	0.00403316	0.98914937	0.00114262	0.00507005	0.98423680
83	0.00191391	0.00859666	0.95345815	0.00090361	0.00399309	0.98925306	0.00105029	0.00457956	0.98603891
84	0.00195312	0.00870885	0.95382143	0.00089286	0.00408075	0.98954360	0.00102041	0.00459834	0.98611135
85	0.00196078	0.00868975	0.95338983	0.00088235	0.00398689	0.98957420	0.00104435	0.00467187	0.98648962
86	0.00190770	0.00852355	0.95443889	0.00087209	0.00393249	0.98987109	0.00104115	0.00465328	0.98630950
87	0.00188578	0.00836582	0.95589639	0.00086207	0.00387399	0.99004332	0.00102323	0.00458746	0.98683830
88	0.00186435	0.00833992	0.95625926	0.00085227	0.00395693	0.98961315	0.00102322	0.00463053	0.98594259
89	0.00181414	0.00831569	0.95663609	0.00084270	0.00390995	0.99008540	0.00102316	0.00455908	0.98668545
90	0.00176505	0.00813979	0.95735251	0.00083333	0.00389880	0.99039440	0.00100400	0.00447261	0.98686875
91	0.00180288	0.00821309	0.95618036	0.00082418	0.00376434	0.99055024	0.00099305	0.00441918	0.98715706
92	0.00183990	0.00823977	0.95624612	0.00081522	0.00384297	0.99052541	0.00100889	0.00451424	0.98728982
93	0.00182012	0.00786925	0.95634813	0.00087366	0.00381825	0.99036770	0.00099499	0.00445133	0.98682171
94	0.00182846	0.00827934	0.95809162	0.00086436	0.00384490	0.99047636	0.00100381	0.00452173	0.98720881
95	0.00178180	0.00810514	0.95731140	0.00078947	0.00371929	0.99104382	0.00097561	0.00438676	0.98769196
96	0.00176324	0.00793066	0.95805949	0.00084635	0.00373768	0.99071207	0.00099891	0.00449121	0.98730947
97	0.00179875	0.00804051	0.95952546	0.00083763	0.00371483	0.99100522	0.00096455	0.00440500	0.98766014
98	0.00175383	0.00802491	0.96028797	0.00082908	0.00372309	0.99096942	0.00096733	0.00439226	0.98800750
99	0.00181503	0.00789071	0.95983156	0.00082071	0.00370920	0.99113731	0.00097232	0.00437267	0.98770646


==> charts/stripe_list_analysis/data/rand50.txt <==
1	0.02083333	0.10416667	0.26470588	0.00625000	0.04841229	0.62500000	0.00986086	0.05352834	0.57686348
2	0.01171875	0.07026426	0.44171779	0.00625000	0.03307189	0.78125000	0.00986086	0.04157322	0.69326344
3	0.01388889	0.06054026	0.51592357	0.00625000	0.02856523	0.82720588	0.00932464	0.03859784	0.72391006
4	0.01106771	0.05022735	0.60887949	0.00468750	0.02338536	0.87719298	0.00850458	0.03589448	0.75232593
5	0.00885417	0.04554836	0.65312046	0.00500000	0.02106537	0.89798851	0.00796836	0.03288450	0.78337974
6	0.00781250	0.04159427	0.69304813	0.00416667	0.01909407	0.91463415	0.00477073	0.02141713	0.89494806
7	0.00855655	0.03828774	0.72772277	0.00357143	0.01812302	0.92243976	0.00453662	0.02036055	0.90431199
8	0.00781250	0.03655122	0.74514877	0.00390625	0.01653595	0.93457944	0.00417070	0.01841075	0.92022633
9	0.00723380	0.03394185	0.77306469	0.00347222	0.01613743	0.93750000	0.00406772	0.01810536	0.92262792
10	0.00677083	0.03217384	0.79051383	0.00312500	0.01520691	0.94410876	0.00388104	0.01746590	0.92760311
11	0.00686553	0.03053886	0.80756396	0.00340909	0.01432900	0.95006281	0.00349906	0.01546274	0.94234339
12	0.00672743	0.02986918	0.81407035	0.00312500	0.01381927	0.95338983	0.00339935	0.01478093	0.94711089
13	0.00641026	0.02875698	0.82595710	0.00288462	0.01328873	0.95674819	0.00338384	0.01480522	0.94688336
14	0.00613839	0.02723661	0.84040019	0.00267857	0.01275255	0.96003135	0.00322918	0.01425440	0.95055603
15	0.00590278	0.02629736	0.84976920	0.00291667	0.01221907	0.96318493	0.00322790	0.01421104	0.95085565
16	0.00569661	0.02556530	0.85666481	0.00273437	0.01189965	0.96501809	0.00320138	0.01407316	0.95177614
17	0.00566789	0.02449448	0.86700000	0.00257353	0.01155605	0.96694325	0.00304419	0.01346711	0.95564428
18	0.00549769	0.02413965	0.87031786	0.00243056	0.01136855	0.96797323	0.00299659	0.01313437	0.95774569
19	0.00534539	0.02333750	0.87787085	0.00263158	0.01098901	0.97001290	0.00294371	0.01288136	0.95929758
20	0.00520833	0.02317562	0.87922823	0.00250000	0.01075291	0.97125097	0.00290195	0.01267737	0.96048604
21	0.00508433	0.02226072	0.88742314	0.00238095	0.01036125	0.97325212	0.00275638	0.01215657	0.96358245
22	0.00485322	0.02162535	0.89317203	0.00227273	0.01010022	0.97454897	0.00270737	0.01191101	0.96499785
23	0.00486866	0.02113634	0.89737065	0.00217391	0.00982779	0.97587072	0.00261141	0.01147399	0.96743374
24	0.00477431	0.02083333	0.90000000	0.00234375	0.00977170	0.97613883	0.00254894	0.01118441	0.96899564
25	0.00458333	0.02032718	0.90448625	0.00225000	0.00957862	0.97705103	0.00251456	0.01099642	0.96999113
26	0.00460737	0.02019167	0.90576150	0.00216346	0.00927274	0.97846225	0.00246189	0.01077869	0.97111888
27	0.00443673	0.01960393	0.91055444	0.00208333	0.00915450	0.97899656	0.00239143	0.01048628	0.97264588
28	0.00437128	0.01941665	0.91204033	0.00200893	0.00892857	0.98000000	0.00230522	0.01000093	0.97504803
29	0.00431034	0.01878149	0.91734335	0.00193966	0.00886507	0.98027788	0.00233168	0.01012778	0.97443772
30	0.00425347	0.01860152	0.91862773	0.00187500	0.00870026	0.98099058	0.00228304	0.00995614	0.97528450
31	0.00411626	0.01815138	0.92226488	0.00201613	0.00844852	0.98205526	0.00224416	0.00980654	0.97600102
32	0.00406901	0.01794208	0.92390977	0.00195312	0.00834147	0.98249923	0.00225718	0.00972790	0.97637097
33	0.00402462	0.01775551	0.92536468	0.00189394	0.00829018	0.98271008	0.00220716	0.00968999	0.97653493
34	0.00398284	0.01758909	0.92669458	0.00183824	0.00815481	0.98326075	0.00218723	0.00952346	0.97731365
35	0.00394345	0.01730803	0.92900779	0.00178571	0.00800988	0.98384091	0.00217133	0.00952371	0.97731521
36	0.00390625	0.01705949	0.93070018	0.00173611	0.00791788	0.98420413	0.00216122	0.00934031	0.97816009
37	0.00380068	0.01667941	0.93355054	0.00185811	0.00775557	0.98483541	0.00214500	0.00926509	0.97852715
38	0.00376919	0.01637869	0.93573820	0.00180921	0.00764405	0.98526201	0.00211587	0.00918283	0.97890570
39	0.00373932	0.01627740	0.93654432	0.00176282	0.00746871	0.98592097	0.00209741	0.00905973	0.97942146
40	0.00371094	0.01606583	0.93804964	0.00171875	0.00744773	0.98599882	0.00206265	0.00897287	0.97985472
41	0.00368394	0.01588669	0.93931022	0.00167683	0.00746173	0.98594688	0.00205280	0.00887344	0.98028398
42	0.00359623	0.01577974	0.94010363	0.00163690	0.00731441	0.98648890	0.00198475	0.00859485	0.98147392
43	0.00357316	0.01547357	0.94227230	0.00159884	0.00725580	0.98670167	0.00199222	0.00866327	0.98115266
44	0.00349195	0.01528044	0.94359752	0.00156250	0.00718699	0.98694943	0.00197057	0.00855357	0.98164688
45	0.00341435	0.01494087	0.94594244	0.00166667	0.00706561	0.98738103	0.00193325	0.00845639	0.98205260
46	0.00339674	0.01474879	0.94727417	0.00163043	0.00693867	0.98797251	0.00192019	0.00832079	0.98259251
47	0.00337988	0.01485094	0.94657906	0.00159574	0.00684808	0.98813699	0.00192020	0.00829645	0.98269061
48	0.00341797	0.01486822	0.94648196	0.00156250	0.00675077	0.98846787	0.00187468	0.00812747	0.98338557
49	0.00329507	0.01453062	0.94874103	0.00153061	0.00672522	0.98855402	0.00186683	0.00813925	0.98333359
50	0.00322917	0.01430690	0.95022911	0.00150000	0.00672681	0.98854865	0.00185802	0.00811088	0.98345453
51	0.00326797	0.01431780	0.95017555	0.00147059	0.00668089	0.98870271	0.00186273	0.00802150	0.98380667
52	0.00330529	0.01420723	0.95088501	0.00156250	0.00659198	0.98899813	0.00180895	0.00777783	0.98477120
53	0.00319379	0.01403032	0.95209581	0.00153302	0.00659956	0.98897307	0.00179313	0.00776332	0.98480918
54	0.00318287	0.01395571	0.95259528	0.00150463	0.00646493	0.98941368	0.00178469	0.00772294	0.98496216
55	0.00317235	0.01382446	0.95349000	0.00147727	0.00639198	0.98964876	0.00177335	0.00762171	0.98534695
56	0.00311570	0.01370947	0.95417434	0.00145089	0.00631345	0.98989899	0.00177906	0.00772134	0.98496948
57	0.00306104	0.01337939	0.95626012	0.00142544	0.00619881	0.99025895	0.00173730	0.00758039	0.98555009
58	0.00309806	0.01332416	0.95655745	0.00140086	0.00617147	0.99034385	0.00175542	0.00754374	0.98564171
59	0.00304555	0.01332015	0.95658148	0.00137712	0.00619500	0.99027082	0.00174398	0.00748197	0.98587616
60	0.00299479	0.01314180	0.95770152	0.00145833	0.00612372	0.99049128	0.00170985	0.00738590	0.98623411
61	0.00298839	0.01295790	0.95884214	0.00133197	0.00596378	0.99097708	0.00170051	0.00724268	0.98675869
62	0.00298219	0.01305304	0.95820523	0.00141129	0.00604839	0.99072165	0.00167854	0.00727125	0.98664885
63	0.00297619	0.01301919	0.95845128	0.00138889	0.00598865	0.99090237	0.00165257	0.00711311	0.98721762
64	0.00292969	0.01280750	0.95975007	0.00136719	0.00587238	0.99132590	0.00165322	0.00712056	0.98719264
65	0.00288462	0.01262267	0.96091884	0.00134615	0.00590544	0.99115119	0.00160986	0.00699787	0.98762610
66	0.00284091	0.01247343	0.96169555	0.00132576	0.00580671	0.99151431	0.00160029	0.00690327	0.98794959
67	0.00283738	0.01236179	0.96238685	0.00130597	0.00577756	0.99152707	0.00158472	0.00686653	0.98809692
68	0.00283395	0.01236736	0.96235316	0.00137868	0.00578971	0.99149170	0.00158121	0.00687012	0.98807232
69	0.00279287	0.01227941	0.96285560	0.00126812	0.00567986	0.99180888	0.00158230	0.00685957	0.98810160
70	0.00282738	0.01227836	0.96285056	0.00133929	0.00568070	0.99180646	0.00158507	0.00679601	0.98831895
71	0.00278756	0.01198750	0.96457957	0.00132042	0.00558684	0.99207286	0.00154529	0.00672114	0.98857023
72	0.00274884	0.01190394	0.96506361	0.00130208	0.00562028	0.99197845	0.00157645	0.00678924	0.98833996
73	0.00267551	0.01185649	0.96529168	0.00128425	0.00556177	0.99220240	0.00155810	0.00669829	0.98865032
74	0.00270974	0.01181091	0.96557669	0.00126689	0.00556151	0.99214402	0.00153880	0.00668160	0.98870293
75	0.00267361	0.01171946	0.96611674	0.00125000	0.00541346	0.99255364	0.00153920	0.00661127	0.98894191
76	0.00263843	0.01155550	0.96696429	0.00123355	0.00542514	0.99252172	0.00152427	0.00657500	0.98905417
77	0.00263799	0.01153784	0.96719291	0.00121753	0.00546912	0.99240091	0.00154454	0.00662674	0.98888860
78	0.00270433	0.01166531	0.96637046	0.00120192	0.00535362	0.99271617	0.00151111	0.00657163	0.98906593
79	0.00263713	0.01158988	0.96679748	0.00126582	0.00534941	0.99272753	0.00149383	0.00651493	0.98926936
80	0.00260417	0.01131839	0.96826251	0.00125000	0.00524777	0.99299935	0.00151493	0.00648382	0.98936223
81	0.00260417	0.01142740	0.96770704	0.00123457	0.00527182	0.99293549	0.00149895	0.00649252	0.98932693
82	0.00257241	0.01114851	0.96918642	0.00121951	0.00523645	0.99302930	0.00150087	0.00653126	0.98921348
83	0.00257279	0.01109398	0.96947001	0.00120482	0.00517993	0.99317794	0.00137868	0.00598710	0.99090764
84	0.00254216	0.01100950	0.96993394	0.00119048	0.00513770	0.99328799	0.00137146	0.00596467	0.99099604
85	0.00257353	0.01109999	0.96942997	0.00117647	0.00524281	0.99305617	0.00138815	0.00598985	0.99090244
86	0.00254360	0.01104954	0.96971286	0.00116279	0.00509343	0.99344509	0.00135303	0.00593342	0.99107226
87	0.00251437	0.01095399	0.97020495	0.00114943	0.00500817	0.99362004	0.00132720	0.00585846	0.99129152
88	0.00245620	0.01078803	0.97108184	0.00120739	0.00511364	0.99335030	0.00137476	0.00595549	0.99100896
89	0.00245787	0.01081223	0.97094215	0.00112360	0.00500718	0.99362255	0.00132793	0.00581196	0.99142891
90	0.00243056	0.01071087	0.97148188	0.00118056	0.00497680	0.99369921	0.00133768	0.00583996	0.99135694
91	0.00246108	0.01073203	0.97137197	0.00116758	0.00491252	0.99385994	0.00132332	0.00572071	0.99170189
92	0.00246264	0.01073307	0.97139724	0.00115489	0.00493639	0.99380049	0.00132089	0.00573420	0.99165285
93	0.00240815	0.01052987	0.97242297	0.00114247	0.00496948	0.99375414	0.00130889	0.00572426	0.99168239
94	0.00241024	0.01048950	0.97262192	0.00113032	0.00489680	0.99389893	0.00132910	0.00578802	0.99151161
95	0.00238487	0.01045411	0.97279527	0.00111842	0.00485061	0.99401279	0.00129806	0.00569961	0.99176528
96	0.00241428	0.01057149	0.97219748	0.00110677	0.00484403	0.99402892	0.00129584	0.00567432	0.99183969
97	0.00236254	0.01034836	0.97331686	0.00109536	0.00482000	0.99408767	0.00130229	0.00562479	0.99198034
98	0.00236501	0.01030654	0.97355928	0.00108418	0.00480649	0.99412057	0.00129255	0.00558325	0.99208757
99	0.00236742	0.01034254	0.97335143	0.00107323	0.00481622	0.99409688	0.00129358	0.00564732	0.99190933


==> charts/stripe_list_analysis/data/rand90.txt <==
1	0.02083333	0.10416667	0.26470588	0.00625000	0.04841229	0.62500000	0.00986086	0.05352834	0.57686348
2	0.02083333	0.08746279	0.48322148	0.00625000	0.03750000	0.83333333	0.00986086	0.04672379	0.77656849
3	0.01475694	0.07149743	0.61596958	0.00625000	0.03307189	0.87890625	0.00986086	0.04491552	0.79494780
4	0.01497396	0.06239140	0.69902913	0.00625000	0.02931510	0.90909091	0.00986086	0.04034664	0.81056699
5	0.01250000	0.05597929	0.74380165	0.00625000	0.02633913	0.93005952	0.00932464	0.03792272	0.84249277
6	0.01085069	0.05109007	0.78260870	0.00520833	0.02393568	0.94537815	0.00553602	0.02589759	0.93263901
7	0.01004464	0.04686909	0.80327869	0.00535714	0.02194322	0.95108696	0.00548824	0.02428262	0.94036529
8	0.01041667	0.04457615	0.82818116	0.00468750	0.02072890	0.95693780	0.00515028	0.02256003	0.94733326
9	0.00954861	0.04249435	0.84965035	0.00486111	0.01959269	0.96245247	0.00505339	0.02194884	0.95083096
10	0.00885417	0.03922535	0.85510689	0.00437500	0.01854050	0.96450617	0.00482268	0.02103054	0.95508200
11	0.00899621	0.03802057	0.87154862	0.00397727	0.01814627	0.96955128	0.00445363	0.01925624	0.96449635
12	0.00846354	0.03686938	0.88223281	0.00416667	0.01717961	0.97192225	0.00435109	0.01867234	0.96631203
13	0.00821314	0.03483504	0.88276262	0.00384615	0.01651497	0.97440037	0.00421176	0.01827080	0.96823208
14	0.00781250	0.03370462	0.89588624	0.00357143	0.01566958	0.97531847	0.00414723	0.01749535	0.96948960
15	0.00763889	0.03251306	0.90523022	0.00375000	0.01506928	0.97656250	0.00412096	0.01760475	0.96848270
16	0.00732422	0.03160068	0.91067194	0.00351562	0.01449003	0.97919217	0.00394102	0.01705419	0.96922070
17	0.00704657	0.03062500	0.91295191	0.00330882	0.01423891	0.98059175	0.00389796	0.01649105	0.97324265
18	0.00694444	0.02962149	0.91698113	0.00347222	0.01381927	0.98110465	0.00378325	0.01595587	0.97380978
19	0.00685307	0.02900007	0.92353610	0.00328947	0.01365825	0.98268728	0.00376174	0.01586384	0.97495606
20	0.00664062	0.02830766	0.92759598	0.00312500	0.01334635	0.98270440	0.00367504	0.01565206	0.97521688
21	0.00632440	0.02756437	0.92636247	0.00297619	0.01269686	0.98367238	0.00348945	0.01494420	0.97731730
22	0.00627367	0.02671730	0.93326192	0.00284091	0.01250000	0.98470052	0.00346871	0.01461324	0.97865540
23	0.00622736	0.02641606	0.93490427	0.00298913	0.01238129	0.98576327	0.00339646	0.01439800	0.97999462
24	0.00596788	0.02566275	0.93658537	0.00286458	0.01205816	0.98576123	0.00327190	0.01380058	0.98135489
25	0.00593750	0.02495134	0.94000668	0.00275000	0.01198958	0.98592882	0.00320436	0.01367498	0.98146462
26	0.00580929	0.02509689	0.94077625	0.00264423	0.01149833	0.98714953	0.00313762	0.01341270	0.98216249
27	0.00569059	0.02436977	0.94682156	0.00254630	0.01133078	0.98791197	0.00305905	0.01285270	0.98430988
28	0.00567336	0.02383276	0.94578111	0.00267857	0.01108007	0.98790323	0.00294825	0.01238103	0.98494758
29	0.00556753	0.02378297	0.94891243	0.00258621	0.01089588	0.98764562	0.00298926	0.01246726	0.98398385
30	0.00538194	0.02306350	0.94797823	0.00250000	0.01063929	0.98857645	0.00288557	0.01221420	0.98530396
31	0.00529234	0.02239527	0.95379356	0.00241935	0.01044503	0.98884590	0.00285604	0.01210914	0.98592454
32	0.00528971	0.02227857	0.95074019	0.00253906	0.01042318	0.98918083	0.00285835	0.01201604	0.98513779
33	0.00512942	0.02195572	0.95335830	0.00246212	0.01026927	0.98956819	0.00282697	0.01183941	0.98588208
34	0.00505515	0.02172006	0.95453920	0.00238971	0.01026782	0.98999726	0.00276848	0.01175707	0.98604379
35	0.00505952	0.02107429	0.95632563	0.00232143	0.00999362	0.99020305	0.00281206	0.01177289	0.98597993
36	0.00499132	0.02100942	0.95598721	0.00243056	0.00996715	0.99022005	0.00278915	0.01167440	0.98640607
37	0.00485642	0.02072653	0.95801260	0.00219595	0.00964466	0.99076540	0.00273657	0.01151685	0.98634203
38	0.00486568	0.02060120	0.96081621	0.00230263	0.00951107	0.99132250	0.00273948	0.01146151	0.98702181
39	0.00474092	0.02025341	0.96049677	0.00224359	0.00945920	0.99147372	0.00269471	0.01121090	0.98745916
40	0.00481771	0.02032251	0.96218094	0.00218750	0.00922801	0.99147333	0.00268579	0.01123822	0.98774744
41	0.00463669	0.01959762	0.96060192	0.00213415	0.00928252	0.99190427	0.00262479	0.01099311	0.98822453
42	0.00471230	0.01968877	0.96355415	0.00223214	0.00912483	0.99234923	0.00254868	0.01068462	0.98904325
43	0.00460271	0.01956969	0.96559127	0.00218023	0.00900225	0.99212311	0.00257829	0.01076330	0.98848784
44	0.00455729	0.01937531	0.96695247	0.00213068	0.00894774	0.99245407	0.00253667	0.01066992	0.98876477
45	0.00439815	0.01879139	0.96533277	0.00208333	0.00867361	0.99233574	0.00252873	0.01043429	0.98946656
46	0.00447237	0.01872285	0.96854418	0.00203804	0.00864455	0.99256980	0.00249123	0.01034555	0.98915207
47	0.00437722	0.01850853	0.96610540	0.00199468	0.00860569	0.99282684	0.00245237	0.01026041	0.98966762
48	0.00428602	0.01835019	0.96788648	0.00195313	0.00846254	0.99296649	0.00238422	0.01006536	0.99016498
49	0.00430485	0.01806347	0.96736503	0.00204082	0.00841063	0.99326516	0.00242548	0.01012763	0.98987438
50	0.00427083	0.01776095	0.97018304	0.00200000	0.00829156	0.99307233	0.00239789	0.00993249	0.98978268
51	0.00423815	0.01776374	0.97030113	0.00196078	0.00822814	0.99341542	0.00234819	0.00974304	0.99023221
52	0.00415665	0.01763276	0.96875124	0.00204327	0.00818720	0.99329964	0.00234721	0.00967625	0.99056816
53	0.00412736	0.01742022	0.97005161	0.00200472	0.00811197	0.99333767	0.00231045	0.00959199	0.99084670
54	0.00405093	0.01728593	0.97043652	0.00196759	0.00805875	0.99372955	0.00230685	0.00964269	0.99079828
55	0.00411932	0.01725877	0.97206106	0.00193182	0.00802566	0.99381045	0.00228664	0.00949980	0.99101334
56	0.00399926	0.01711714	0.97337564	0.00189732	0.00796096	0.99391481	0.00230540	0.00963673	0.99110494
57	0.00392909	0.01648590	0.97348315	0.00186404	0.00764405	0.99394273	0.00229842	0.00934927	0.99151318
58	0.00390625	0.01647999	0.97400592	0.00183190	0.00772262	0.99399584	0.00222438	0.00929968	0.99126321
59	0.00392832	0.01652075	0.97335840	0.00180085	0.00771780	0.99443505	0.00222467	0.00929629	0.99127570
60	0.00381944	0.01624725	0.97349919	0.00177083	0.00770552	0.99434329	0.00224022	0.00927018	0.99154429
61	0.00384221	0.01613345	0.97433883	0.00174180	0.00750962	0.99436677	0.00217133	0.00892876	0.99196167
62	0.00382224	0.01620411	0.97453521	0.00181452	0.00755443	0.99432994	0.00214854	0.00892040	0.99206773
63	0.00388558	0.01620539	0.97385496	0.00178571	0.00746359	0.99447763	0.00218297	0.00886388	0.99239065
64	0.00378418	0.01565718	0.97558652	0.00175781	0.00737030	0.99448372	0.00212991	0.00873892	0.99209035
65	0.00372596	0.01557376	0.97597598	0.00173077	0.00719292	0.99481050	0.00208563	0.00863061	0.99262805
66	0.00370896	0.01564969	0.97618307	0.00170455	0.00723673	0.99492033	0.00208609	0.00868763	0.99275385
67	0.00369248	0.01537058	0.97732138	0.00167910	0.00723294	0.99490248	0.00206171	0.00852493	0.99270663
68	0.00367647	0.01555576	0.97669506	0.00165441	0.00709092	0.99483649	0.00205559	0.00846626	0.99271692
69	0.00362319	0.01534518	0.97749541	0.00172101	0.00713455	0.99505919	0.00203275	0.00843843	0.99281858
70	0.00360863	0.01531365	0.97772949	0.00169643	0.00706204	0.99496426	0.00204867	0.00849006	0.99266924
71	0.00359448	0.01498922	0.97843387	0.00167254	0.00696925	0.99533234	0.00204243	0.00841600	0.99310210
72	0.00358073	0.01496959	0.97729367	0.00164931	0.00690963	0.99520826	0.00203185	0.00843187	0.99309739
73	0.00353168	0.01469541	0.97806736	0.00162671	0.00688135	0.99516703	0.00199415	0.00822739	0.99297423
74	0.00348395	0.01486129	0.97885736	0.00160473	0.00694830	0.99531786	0.00198799	0.00818279	0.99329617
75	0.00354167	0.01480975	0.97993670	0.00158333	0.00674743	0.99542018	0.00197567	0.00818147	0.99332078
76	0.00342654	0.01447929	0.97979493	0.00156250	0.00670924	0.99531293	0.00194721	0.00817846	0.99333729
77	0.00344968	0.01437679	0.98006300	0.00162338	0.00682398	0.99533306	0.00201488	0.00826416	0.99284561
78	0.00350561	0.01469867	0.97956993	0.00160256	0.00670017	0.99567950	0.00199221	0.00815034	0.99320863
79	0.00336234	0.01422951	0.98058693	0.00158228	0.00660589	0.99556534	0.00192670	0.00800560	0.99349685
80	0.00338542	0.01431700	0.97989180	0.00156250	0.00659960	0.99581757	0.00195630	0.00805898	0.99347449
81	0.00340792	0.01423583	0.97980619	0.00162037	0.00656000	0.99578072	0.00195167	0.00809128	0.99358086
82	0.00330285	0.01382730	0.98158992	0.00152439	0.00654601	0.99585308	0.00195214	0.00791122	0.99346676
83	0.00332580	0.01381777	0.98145554	0.00158133	0.00651432	0.99598080	0.00176748	0.00744128	0.99467290
84	0.00331721	0.01375650	0.98096886	0.00156250	0.00643848	0.99580003	0.00178237	0.00742078	0.99461716
85	0.00330882	0.01382688	0.98111699	0.00154412	0.00642867	0.99599122	0.00174862	0.00731645	0.99445389
86	0.00324007	0.01367897	0.98190749	0.00152616	0.00633561	0.99605671	0.00176310	0.00736451	0.99449769
87	0.00323276	0.01344839	0.98251206	0.00150862	0.00626773	0.99617272	0.00172347	0.00722256	0.99465450
88	0.00319602	0.01337018	0.98250560	0.00149148	0.00640308	0.99600774	0.00175746	0.00746330	0.99454391
89	0.00318937	0.01331598	0.98260534	0.00147472	0.00626694	0.99610161	0.00172447	0.00726098	0.99472642
90	0.00315394	0.01319952	0.98332131	0.00145833	0.00616767	0.99612373	0.00172773	0.00721788	0.99492073
91	0.00317651	0.01339335	0.98308304	0.00144231	0.00610453	0.99638553	0.00171596	0.00713528	0.99502974
92	0.00311368	0.01337585	0.98293515	0.00149457	0.00612469	0.99623352	0.00174117	0.00709217	0.99481562
93	0.00319220	0.01336316	0.98441946	0.00147849	0.00617549	0.99628165	0.00171769	0.00722358	0.99496578
94	0.00313054	0.01308281	0.98276054	0.00146277	0.00612857	0.99622975	0.00171683	0.00711663	0.99479685
95	0.00315241	0.01320350	0.98352616	0.00144737	0.00594149	0.99647122	0.00166998	0.00698461	0.99510318
96	0.00314670	0.01308038	0.98419479	0.00143229	0.00605154	0.99643636	0.00169001	0.00709570	0.99490299
97	0.00311426	0.01283818	0.98374768	0.00141753	0.00595439	0.99647965	0.00169232	0.00699787	0.99506197
98	0.00308248	0.01271251	0.98382599	0.00140306	0.00597723	0.99646403	0.00165627	0.00689635	0.99509580
99	0.00305135	0.01280129	0.98435460	0.00138889	0.00592090	0.99649027	0.00168039	0.00697716	0.99514254


==> charts/stripe_list_m_c/data/10_8.tsv <==
10	5
11	11
12	6
13	12
14	7
15	14
16	14
17	16
18	17
19	17
20	20
21	20
22	21
23	24
24	25
25	25
26	27
27	28
28	30
29	30
30	31
31	32
32	33
33	34
34	35
35	36
36	36
37	39
38	39
39	40
40	41


==> charts/stripe_list_m_c/data/12_10.tsv <==
12	6
13	13
14	7
15	14
16	8
17	16
18	9
19	18
20	10
21	19
22	21
23	21
24	22
25	24
26	25
27	25
28	30
29	31
30	32
31	32
32	32
33	33
34	33
35	36
36	39
37	40
38	41
39	42
40	42


==> charts/stripe_list_m_c/data/14_10.tsv <==
14	7
15	11
16	4
17	9
18	9
19	10
20	5
21	10
22	11
23	11
24	6
25	12
26	13
27	13
28	14
29	14
30	15
31	15
32	16
33	16
34	17
35	17
36	18
37	18
38	19
39	19
40	20


==> charts/stripe_list_m_c/data/14_12.tsv <==
14	7
15	15
16	8
17	16
18	9
19	18
20	10
21	20
22	11
23	21
24	22
25	23
26	24
27	25
28	26
29	27
30	29
31	29
32	31
33	33
34	34
35	35
36	36
37	39
38	39
39	40
40	40


==> charts/stripe_list_m_c/data/6_4.tsv <==
6	3
7	6
8	8
9	8
10	8
11	12
12	12
13	12
14	11
15	14
16	16
17	16
18	17
19	16
20	18
21	19
22	24
23	24
24	24
25	25
26	24
27	27
28	28
29	29
30	28
31	31
32	32
33	33
34	34
35	35
36	36
37	37
38	38
39	39
40	40


==> charts/stripe_list_m_c/data/8_6.tsv <==
8	4
9	9
10	5
11	10
12	11
13	12
14	13
15	15
16	16
17	16
18	16
19	19
20	19
21	21
22	23
23	23
24	24
25	25
26	26
27	27
28	28
29	29
30	30
31	31
32	31
33	32
34	34
35	36
36	36
37	37
38	38
39	41
40	42


==> charts/temporary/data.tsv <==
#        Normal(8)                     Normal(32)                  Degraded(8)                 Degraded(32)                 2.0(8)                      2.0(32)
SET      1206.9 1178.513 1235.287      1200.25 1187.727 1212.773   1376.05 1367.891 1384.209   1396.4 1385.487 1407.313     3781.4 3778.324 3784.476    3789.4 3786.495 3792.305
GET      976.7 953.2599 1000.14        977.45 968.1146 986.7854    1028.8 1020.967 1036.633    1078.95 1069.874 1088.026    2956.7 2953.13 2960.27      3167.5 3165.207 3169.793
UPDATE   1387.6 1364.387 1410.813      1372.15 1361.866 1382.434   1965.1 1953.741 1976.459    1978.85 1962.449 1995.251    6018.2 6011.866 6024.534    6286.6 6282.679 6290.521


==> charts/temporary/result.txt <==
SET_NORMAL_8        1300.0000  1150.0000  1218.0000  1222.0000  1187.5000  1209.5000  1168.0000  1205.0000  1203.0000  1206.0000
GET_NORMAL_8        1057.5000  934.5000  983.5000  987.5000  957.5000  978.5000  949.0000  975.5000  971.0000  972.5000 
UPDATE_NORMAL_8     1464.5000  1342.5000  1393.5000  1400.5000  1369.0000  1391.0000  1358.0000  1391.0000  1378.5000  1387.5000
SET_DEGRADED_8      1375.0000  1357.5000  1390.5000  1372.5000  1372.5000  1375.0000  1389.5000  1362.5000  1391.0000  1374.5000 
GET_DEGRADED_8      1027.5000  1007.0000  1038.0000  1027.5000  1024.5000  1026.0000  1040.5000  1018.5000  1043.0000  1035.5000
UPDATE_DEGRADED_8   1967.5000  1955.5000  1984.0000  1969.0000  1951.0000  1968.5000  1974.0000  1929.5000  1974.5000  1977.5000
2.0_A_INSERT_8      3779.0000  3779.0000  3781.0000  3776.0000  3779.0000  3778.0000  3783.0000  3787.0000  3782.0000  3790.0000
2.0_A_READ_8        2954.0000  2959.0000  2949.0000  2954.0000  2953.0000  2954.0000  2960.0000  2959.0000  2967.0000  2958.0000
2.0_A_UPDATE_8      6029.0000  6019.0000  6003.0000  6013.0000  6021.0000  6007.0000  6025.0000  6025.0000  6013.0000  6027.0000

SET_NORMAL_32       1217.5000  1195.5000  1204.0000  1197.0000  1196.0000  1196.0000  1199.0000  1205.5000  1230.0000  1162.0000
GET_NORMAL_32       989.5000  973.0000  979.0000  972.5000  972.0000  973.5000  978.5000  986.5000  999.5000  950.5000 
UPDATE_NORMAL_32    1382.5000  1368.5000  1373.0000  1369.5000  1367.0000  1370.0000  1379.0000  1376.5000  1396.0000  1339.5000
SET_DEGRADED_32     1388.0000  1416.0000  1412.0000  1374.0000  1411.5000  1386.5000  1399.5000  1374.0000  1403.5000  1399.0000 
GET_DEGRADED_32     1070.5000  1099.0000  1088.5000  1061.0000  1093.5000  1072.0000  1079.5000  1062.5000  1084.5000  1078.5000 
UPDATE_DEGRADED_32  1972.0000  2004.5000  2008.5000  1955.5000  1987.0000  1973.5000  1992.0000  1936.0000  1964.0000  1995.5000 
2.0_A_INSERT_32     3792.0000  3788.0000  3783.0000  3788.0000  3797.0000  3786.0000  3793.0000  3788.0000  3787.0000  3792.0000 
2.0_A_READ_32       3167.0000  3168.0000  3160.0000  3168.0000  3169.0000  3170.0000  3169.0000  3170.0000  3164.0000  3170.0000 
2.0_A_UPDATE_32     6293.0000  6289.0000  6277.0000  6289.0000  6293.0000  6287.0000  6285.0000  6281.0000  6281.0000  6291.0000 


==> charts/transition_overhead/data.tsv <==
# type                       toDegraded (ms)                toNormal (ms)
"w/ request single"          4.7653 3.976881 5.553719       628.4937 584.5565 672.4309
"Baseline single"            1.74182 1.648926 1.834714      0.9088 0.862704 0.954896
"w/ request double"          9.23886 8.459828 10.01789      667.4876 640.3617 694.6135
"Baseline double"            4.91612 4.021433 5.810807      1.10044 0.9063426 1.294537


==> charts/transition_overhead/result.txt <==
## Single failure
# with requests 
ToD       6.8774  4.8565  3.9477  3.5163  5.7632  4.9333  3.1587  5.4772  4.4211  4.7016 
ToN       519.9416  562.9120  680.0726  544.5176  675.4299  646.0419  665.6612  677.3110  668.9308  644.1186 
# no requests
ToD       1.7650  1.5893  1.9555  1.7032  1.7364  1.5560  1.8826  1.7076  1.6506  1.8720 
ToN       1.0350  0.9509  0.8417  0.9088  0.9089  0.9275  0.7987  0.9099  0.9396  0.8670 

## Double failure
# With requests
ToD       11.0405  9.6780  9.4127  9.3311  8.1235  10.7011  7.4539  8.4777  9.0617  9.1084
ToN       663.0578  681.7400  676.8189  664.5497  671.3745  676.4983  688.5170  564.2480  696.8575  691.2142
# no requests
ToD       1.6543  6.3812  5.0568  4.6040  5.4237  5.0062  5.5730  5.0673  4.8123  5.5824
ToN       1.1129  0.9649  0.9887  1.1006  1.0468  0.9211  0.9014  1.8437  1.0899  1.0344


==> charts/value_sizes-w-redis/throughput/memec/4/load.tsv <==
# Value size    Mean     Lower     Upper
           8    199556.2 199214.9 199897.6
          32    197229.3 196504.2 197954.4
         128    139692.2 139496.6 139887.9
         256    98560.92 98437.42 98684.43
         512    61670.5 61649.78 61691.22
        1024    35100.66 35097.89 35103.42
        4096    9046.614 9046.249 9046.979
       16384    2338.317 2338.094 2338.539

==> charts/value_sizes-w-redis/throughput/memec/4/result.txt <==
## 8 bytes
load        199412.300852531904    200056.452401674456    198874.21909803195    200124.20508032040    199385.04817923779    199433.054321201886    198891.493765736095    199760.275710633064    200219.484434299974    199405.56369882069
workloada        327603.89595954478    324536.22810894697    331723.47759802941    312589.99169626193    317701.71968139245    312926.26694902885    321381.11691780813    321643.59323933654    323009.58972188559    320826.40975044162
workloadc        362814.62715472033    369184.64974638963    363283.52716250353    368338.67354936895    364186.25291909151    350653.53560937260    361378.75351472960    359786.73234930339    373463.76214658776    360254.77590402214

## 32 bytes
load        196631.832464165844    196862.48291900957    198068.23838442689    197226.18116203842    198137.784297813430    196765.725359059985    198847.220069758725    197483.75047744435    197117.90710224162    195151.821870005954
workloada        326187.40200312294    332515.36174140863    320983.70971707886    315892.00024347654    319019.25906909288    316879.61014882048    324465.57745189712    325528.93196830931    319665.98041839603    316582.03341890643
workloadc        371787.87476292132    355245.21678393142    361145.80179864504    355450.47096624239    364595.07624286436    355428.67306678996    371705.13158838805    353159.37157233084    363391.70974158603    367127.97179263329

## 128 bytes
load        139359.81607781653    139821.841236772230    139867.539604982505    139863.344575025356    140055.14158555663    139511.384202515465    139612.745342628236    139988.47537097699    139621.723775351694    139220.370003905485
workloada        321780.98616509563    311472.75343000832    321512.74870984061    321861.20810861926    325999.79759951717    321159.74479983851    329625.23636192371    305964.41456993535    325597.59063740713    320081.93583635380
workloadc        354979.72900559297    349761.30216403933    348063.48277904386    353944.27384768453    350316.60567046279    360921.76826518999    351399.68935778000    357297.92510804698    344400.73149564780    352877.45812587096

## 256 bytes
load        98534.451598611552    98445.942811261044    98469.303860713460    98440.372610182496    98227.070141264238    98679.359385769136    98720.584568674458    98824.989720982389    98642.126948984938    98625.036925107441
workloada        307179.08822641488    304590.32181209587    304220.01245999913    305567.87766288376    301282.97515769707    299663.16838909239    303768.85826265722    300792.60716170945    311191.69640483336    297384.41230070678
workloadc        277470.72341815510    279732.53443634079    283323.82019090898    280020.14991636239    278078.02798461471    279271.10778118458    280445.23808493343    273772.68547057196    281321.72047741307    280972.92079722543

## 512 bytes
load        61687.609225807137    61662.827025536514    61707.475847876608    61630.462656685081    61706.587691689751    61669.415896636760    61683.670089273011    61683.725324020694    61624.748621702940    61648.508487578190
workloada        253624.502037252712    257884.643827392190    246600.799657197946    256011.522852430784    262677.277969063886    248331.136092656273    251406.758972658246    255831.085299292071    256242.516746010385    253910.958961088141
workloadc        182110.321732888820    182566.933875652280    183883.977176222440    181893.129901025208    183554.811731001844    181543.294504884765    181493.691851036284    183734.528007888935    185190.450430185984    181240.535313775985

## 1024 bytes (1 KB)
load        35098.803541550815    35108.988269175287    35096.956149587728    35096.032388764577    35104.043757007603    35101.576618316814    35102.198487495854    35097.879651124057    35101.268820555594    35098.804276773114
workloada        176331.83083742417    175539.44094741604    178233.15005337001    173092.615434576915    177526.22677640879    173339.20238875034    176298.531601251995    173932.533467078495    174473.03794742998    171071.47494587393
workloadc        113501.005713649625    110099.755948670745    110445.247686474408    109573.353882041239    108712.168867712253    108088.153572224142    110374.564452588387    110297.187222289535    109161.744709507343    109096.921850645982

## 4096 bytes (4 KB)
load        9046.8674728111078    9047.1743438914725    9046.1717004965513    9046.3354121116927    9046.2330589450987    9046.3558680113697    9046.0898502489316    9046.3967716592333    9046.8469380545962    9047.6655176091220
workloada        49557.499110445488    49160.128970757781    49130.732595620402    49499.839909622761    48940.040032276433    49496.182778921714    48936.895284288029    49281.738841461090    49472.336175964084    49227.631964077783
workloadc        26111.890811295372    26414.314423274150    26230.4648645552605    25570.339206867653    25290.265984148907    25848.371767393454    26061.701290005653    25756.302267768723    25678.445921407167    27209.286242662790

## 16384 bytes (16 KB)
load        2338.6901258392940    2338.0604543775749    2337.6098409832783    2338.5256100063950    2338.3482699719544    2338.3347528630076    2338.6491531907879    2338.2520392548127    2338.3895112323298    2338.3067090114652
workloada        11104.1653786552331    11717.2991141496650    11703.6117976741235    11961.0669381144519    11840.7515418278620    11637.5122593920005    10852.7160814391175    11586.8295291060804    11373.4002048100585    11922.0622280923036
workloadc        5398.6241671129608    5689.2307586180198    5543.9381740144563    5705.1737791921985    5767.6229451968945    5928.4944818836155    5968.6765939898103    5633.2295091413061    5483.1346706364602    5854.6489606004514

==> charts/value_sizes-w-redis/throughput/memec/4/workloada.tsv <==
# Value size    Mean     Lower     Upper
           8    321394.2 317122.2 325666.3
          32    321772 317968.9 325575
         128    320505.6 315518.6 325492.7
         256    303564.1 300711.8 306416.4
         512    254252.1 250914.3 257589.9
        1024    174983.8 173405.1 176562.5
        4096    49270.3 49104.96 49435.65
       16384    11569.94 11312.6 11827.29

==> charts/value_sizes-w-redis/throughput/memec/4/workloadc.tsv <==
# Value size    Mean     Lower     Upper
           8    363334.5 358876.2 367792.8
          32    361903.7 356927.8 366879.7
         128    352396.3 349015.9 355776.7
         256    279440.9 277589.4 281292.4
         512    182721.2 181787.2 183655.1
        1024    109935 108877.6 110992.4
        4096    26017.14 25634.53 26399.75
       16384    5697.277 5562.467 5832.088

==> charts/value_sizes-w-redis/throughput/memec/8/load.tsv <==
# Value size    Mean     Lower     Upper
           8    244424.1 244251.8 244596.4
          32    213138.6 213038.5 213238.8
         128    143158.3 143111.2 143205.3
         256    99751.93 99414.31 100089.6
         512    61780.93 61778.18 61783.68
        1024    35121.64 35114.92 35128.36
        4096    9042.904 9042.508 9043.3
       16384    2340.153 2340.015 2340.291

==> charts/value_sizes-w-redis/throughput/memec/8/result.txt <==
## 8 bytes
load        243948.297354546570    244319.324187674940    244795.056131492117    244425.887378137194    244545.769253563500    244320.366131897492    244589.410672499030    244611.928395314890    244191.430478857729    244493.716401666171
workloada        688736.96237284598    689537.32741871850    688450.18071744670    687869.32176871045    684895.33527695412    692257.06400341032    687782.89213786688    685132.07120422060    689971.61172764463    684550.45820987431
workloadc        728293.16764272785    734178.00776470482    736336.79262775796    730689.15272620592    728029.74058510137    733748.74707652388    728263.54648371647    737766.61531814348    736105.80448179063    735892.27386570418

## 32 bytes
load        213001.940515827150    213077.724113683537    213304.065760767820    213068.813727144052    212967.760375564941    213019.903192810903    213254.139334700552    213238.226374695085    213086.202126035449    213367.619453090173
workloada        643045.81957985398    654054.36553374930    666206.70773939849    653561.10516540325    654538.53836291610    654391.65259128443    657517.06615292053    658648.89118441068    658791.18785058261    653424.37293351301
workloadc        655460.63151808101    654176.61806171382    653826.48871903223    652947.97627571492    656010.54676568644    656154.32339023271    653793.03849182128    651111.55193234626    654649.65909866674    649774.58729597519

## 128 bytes
load        143271.928047447982    143087.123169291523    143212.175017561122    143072.287262033908    143093.296908201660    143189.075059296015    143161.409570339051    143164.139952802321    143114.267105634845    143216.894491632431
workloada        536704.305967754070    539354.29933600075    532585.10127179039    532898.37342109307    536779.592424912265    535060.49698119510    532782.54278509777    532081.470356138696    533224.407697859315    537758.83866865464
workloadc        453473.784728994140    453593.687307875299    453454.83344626827    454763.301401244686    455584.854882951626    454718.509871003585    454609.631608527836    453031.566452632380    453216.457667400940    455265.672311983430

## 256 bytes
load        99603.347135593484    99602.102096701844    99586.470394312866    99593.166949264271    99650.527457620975    99596.637160630512    101094.183331719169    99587.469779807992    99609.542653991390    99595.891736878974
workloada        424088.38249832028    424690.352042897306    421966.831615596364    418936.260202983914    422864.23864658634    418503.108750919635    418342.358322593750    418830.763555011657    420749.584747799206    422990.548041975908
workloadc        317049.062849440214    315856.840620249879    316489.026805826052    315224.849083989476    315531.727580774906    315033.10182073442    315063.472799164831    315566.862090044504    314059.076193424420    317265.105474268170

## 512 bytes
load        61782.934279147891    61777.3980357482815    61787.5143924157750    61780.4527208662785    61779.497026202372    61777.589729458735    61783.887587636053    61782.3607067500955    61774.3456987333210    61783.3143268129690
workloada        293714.476365670897    291386.960922047160    294141.685706221426    293269.110891139278    294490.477032772776    292053.841653068388    294353.336929127857    292294.874693941709    292799.295245508864    292320.360508362446
workloadc        195605.906352584530    197214.256092850602    194136.457211321999    198154.236176318530    194564.759194939992    196925.722679875871    194893.048175213215    196721.470816100800    202538.668130750156    195640.515582507288

## 1024 bytes
load        35108.9088984257245    35122.723147087273    35126.918055990580    35121.6119243142215    35115.3207569680715    35112.4856125997345    35141.3696449828835    35118.4055614726085    35130.0053890682720    35118.653980855964
workloada        183436.501914425717    183669.943273393685    183090.115534296948    183324.705393185253    183513.937203315348    183370.673092436147    183356.977334623943    183156.086566304398    184109.774790006614    182774.192203465771
workloadc        109431.410007798032    110920.569392332572    108351.592240767573    110498.806402953150    112114.991241519966    111538.788334930531    113016.906363691908    109195.457187142996    108332.246127851749    112335.806949322223

## 4096 bytes
load        9042.2252747509763    9042.5114210719880    9043.6565594451443    9042.9613003887492    9043.2677994692467    9042.5730685080722    9043.0836573813232    9043.7379221458007    9042.1230545846364    9042.8998724787189
workloada        51224.947901704846    51203.636735741463    51310.2485314318105    51486.191666881074    50140.415472535668    50345.8259704271650    51304.8787441461755    51040.379928559544    50807.5803476361295    50922.6365987457130
workloadc        23364.0310655081637    24423.1610337912437    24035.6117270142108    23463.1267001647775    25235.7915073240933    25926.1203829922228    23527.6203523985162    26185.2492664068737    23535.3391115783840    24340.6419109929676

## 16384 bytes
load        2339.93416500049286    2340.03025282225397    2339.86012359995122    2340.20795372598766    2340.41084930124395    2340.40257204250636    2340.08192808771406    2340.29307552208824    2340.03017819210100    2340.27411454465973
workloada        11294.5097286210653    11143.2730470724562    11076.1838315667505    11004.9227194921521    10456.3188453713956    11087.8909683984620    11249.0964871232470    11034.2465696059090    11107.3247610350229    10842.1944781556204
workloadc        4609.7151657193612    4766.5555233589996    4705.1200114113424    4643.0661127901449    4799.6828334493372    4794.8603821230409    4585.0571641854390    4874.7198062641217    4787.6656916091214    4587.9289397395571


==> charts/value_sizes-w-redis/throughput/memec/8/workloada.tsv <==
# Value size    Mean     Lower     Upper
           8    687918.3 686151.8 689684.8
          32    655418 651241.3 659594.6
         128    534922.9 533084.8 536761.1
         256    421196.2 419452.6 422939.9
         512    293082.4 292314.6 293850.2
        1024    183380.3 183125.4 183635.2
        4096    50978.67 50665.53 51291.82
       16384    11029.6 10859.76 11199.43

==> charts/value_sizes-w-redis/throughput/memec/8/workloadc.tsv <==
# Value size    Mean     Lower     Upper
           8    732930.4 730228.4 735632.4
          32    653790.5 652316.6 655264.5
         128    454171.2 453514.6 454827.8
         256    315713.9 315009.4 316418.4
         512    196639.5 194900.3 198378.7
        1024    110573.7 109365.4 111781.9
        4096    24403.67 23656.77 25150.56
       16384    4715.437 4641.407 4789.467

==> charts/value_sizes-w-redis/throughput/redis/4/load.tsv <==
# Value size    Mean     Lower     Upper
           8    83964.76 69118.17 98811.35
          32    72053.06 60045.15 84060.96
         128    68117.7 59578.24 76657.16
         256    81403.08 66187.47 96618.7
         512    62954.13 55636.42 70271.85
        1024    59512.08 56413.12 62611.04
        4096    21548.6 21455.64 21641.55
       16384    6260.496 6168.074 6352.919

==> charts/value_sizes-w-redis/throughput/redis/4/result.txt <==
## 8 bytes
load        64464.764965004020    65254.466681984411    104066.966041040411    103620.607610245684    103890.759028991383    64440.939363525081    102670.517738061316    63134.095091551590    103974.060507757040    64130.449715557582
workloada        333983.17940521624    338859.09906045375    337659.58999948595    329455.88058653646    334213.89653353000    330872.34188948676    335767.56573363888    327621.53891771389    332268.94613544688    339051.81542539372
workloadc        398182.40059363886    389839.38001427360    394503.30849149546    395571.31942455012    398531.89237341748    389309.21090786659    388967.12523368142    389237.08459664952    396842.95861281652    405602.91409710432

## 32 bytes
load        64869.242914659298    64121.334590520992    63360.215623782294    103612.451278034713    64418.676428290186    63944.679994507646    64305.192147591410    64611.451475825028    63129.074647922357    104158.233511824782
workloada        329401.83436964564    336298.49055058963    337618.87992263395    331882.18515964732    341414.29764800233    331178.58443484390    330850.26683787712    332660.78746547561    330527.33340333575    340600.23915649066
workloadc        387087.19812537785    405290.16063220854    393092.25784184039    388816.60175381224    387965.47806458819    388615.99414661518    400599.30957304156    393259.15936604772    395364.19892236933    390322.34957524333

## 128 bytes
load        63677.743221231929    66628.107490383788    64089.775212788173    101994.239856145236    64781.887317406531    64144.654815520884    64305.926226755665    63178.484972474220    64148.471324835653    64227.701604208522
workloada        338675.95213714463    334535.08918992499    340600.84745414769    348398.20398949928    341867.54628152242    346147.72280347449    336876.89789920903    340726.80447513319    341033.62277078064    345594.98587907403
workloadc        385396.22574239619    382746.47842546596    390082.35610713174    384930.90886607500    391137.72375759874    384396.39430413208    385253.60880669998    381246.62282662066    391653.51312767379    386815.72853624195

## 256 bytes
load        102740.440487647144    63069.917324574416    115458.873563998499    63918.779552634564    63876.627173347418    62891.974234355221    62584.656537751470    76944.693265892782    102104.166860130675    100440.720048240168
workloada        333088.69955573782    343020.54160270198    342086.70852101752    341339.30878651804    334452.19408011889    333870.36313993279    329668.93829549965    332876.27363903266    342575.23343610275    336297.64038200378
workloadc        352417.96371892538    346524.53884794287    349933.89106805642    346697.49991582183    349685.51533148709    353241.54283820745    346834.95096516466    354225.06394213763    348296.11063796555    348707.45259879115

## 512 bytes
load        59600.982473547188    59484.475228144718    59884.440327347282    59893.562655531075    59459.806050672722    60819.686076868118    92027.960581880659    58771.860942032455    60155.517859546745    59443.047895440938
workloada        225745.781766980931    226105.197491305426    230853.050181307219    225878.625079822655    226450.038142617640    225015.45588313946    226177.798753772256    222800.55433749847    224843.748406784769    227540.772359785045
workloadc        211484.73543728731    210142.684130776340    209690.15575732735    211502.233609928171    210619.665424954104    210330.84317486573    210325.86977339455    209825.634171781371    208633.938940477351    207717.43315435725

## 1024 bytes
load        67794.059194395837    57434.379912666241    57116.356053532974    58098.813433202408    57343.425366863376    58201.222093882263    57646.279815742791    67573.807728274990    56571.414674672268    57341.047927346486
workloada        135902.213917147837    137296.430945790230    134795.765687085906    138012.64747026788    135272.466253343180    135975.638038582402    137105.371709004829    137941.470930871705    135431.788482094634    134943.80140061855
workloadc        116955.725770950711    116905.387925409805    116053.922666400469    116957.106202966876    116556.070848583684    116364.397059412537    116773.450475655275    115740.309863715531    115672.225182471086    115496.401588319839

## 4096 bytes
load        21461.533380621037    21610.0443369160015    21859.763502819986    21470.893636397982    21408.761011988460    21427.158750196940    21557.0439422874825    21529.209619359993    21602.3611673026135    21559.208884694099
workloada        43025.658700910013    43226.585359816049    43063.826825246068    42722.926119042681    42672.278856678730    49508.156599786085    43576.547903610509    43169.858519440492    43001.079081466406    43491.042391220123
workloadc        34238.077569794760    34352.782910565883    34647.426958681180    33990.165443833581    34347.446557924762    34371.112255067527    34747.036271631167    34359.572767263608    34203.555234807220    34004.644609914879

## 16384 bytes
load        6406.2498319229775    6361.6145981116839    6178.1432704594358    6538.8731498893330    6188.5232689981410    6184.2933644764286    6215.3328188753604    6157.0014268254859    6181.1863543159178    6193.7431316083545
workloada        12174.3986979790749    12250.3995610682078    12333.7758357496414    12223.9002159591450    12484.9097715232791    12270.5930904564825    12275.9194089095281    12204.2083730371566    12493.0491760254941    12682.2953947147525
workloadc        9366.524010487869    9402.0331330017397    9414.2725985582767    9385.8400208803346    9369.0533395539446    9397.1957876446834    9366.855964053096    9406.9945686567598    9382.9038285808446    9440.0912317331526


==> charts/value_sizes-w-redis/throughput/redis/4/workloada.tsv <==
# Value size    Mean     Lower     Upper
           8    333975.4 331156 336794.8
          32    334243.3 331100.7 337385.8
         128    341445.8 338377.8 344513.8
         256    336927.6 333432.7 340422.4
         512    226141.1 224659.7 227622.5
        1024    136267.8 135393.8 137141.7
        4096    43745.8 42282.92 45208.67
       16384    12339.34 12223.04 12455.65

==> charts/value_sizes-w-redis/throughput/redis/4/workloadc.tsv <==
# Value size    Mean     Lower     Upper
           8    394658.8 390766.4 398551.1
          32    393041.3 388784.8 397297.8
         128    386366 383840.5 388891.4
         256    349656.5 347651.4 351661.5
         512    210027.3 209191.8 210862.8
        1024    116347.5 115940.5 116754.5
        4096    34326.18 34153.62 34498.74
       16384    9393.176 9376.188 9410.165

==> charts/value_sizes-w-redis/throughput/redis/8/load.tsv <==
# Value size    Mean     Lower     Upper
           8    73320.22 57005.94 89634.51
          32    71073.04 57777.15 84368.93
         128    61836.44 53194.81 70478.07
         256    70606.38 55495.21 85717.54
         512    67964.43 55968.27 79960.59
        1024    63027.69 57749.73 68305.66
        4096    24548.43 23364.7 25732.15
       16384    6838.633 6668.488 7008.777

==> charts/value_sizes-w-redis/throughput/redis/8/result.txt <==
## 8 bytes
load        58866.405960078610    59698.741203411795    95690.322065250452    120212.076729997528    60214.129668757330    60279.8616651147235    60372.7288584281045    99398.687811473921    59892.131111250221    58577.1466232819845
workloada        371590.616040621494    375976.818883709025    366036.96301398891    359179.037734926855    375241.097347916771    363509.198078901078    376100.009544483850    366352.06757263823    371452.614233795909    365778.922750732895
workloadc        409233.423901914630    442697.904714129000    421722.378338861405    393965.662397215685    420894.304706278690    408678.82729990023    402122.978859583116    400758.73431033670    417324.087628910705    413264.826923495365

## 32 bytes
load        96713.816935856561    59912.9389358318505    59887.5618819861920    58987.202249899404    98483.301564030978    58946.733301790809    58702.599706239880    60445.843860312536    98759.290496940980    59891.1100061413980
workloada        363610.66600193503    370187.751552306307    375236.746713840804    368021.314163175960    362287.235044844821    368251.777026749730    364676.230274831476    361374.464695531576    367227.28926452542    366160.26889804572
workloadc        427547.330574399039    423819.989278777425    413987.067066304750    415471.026563930604    407547.614876712385    418910.989219657504    418043.448526308307    410076.837307757224    432425.502024457218    416179.03773978693

## 128 bytes
load        57028.985107560650    96086.508341004158    58178.8884209341245    57137.553918405547    57211.0058926954460    59995.4882665614185    58817.0925081016335    59371.8987637889345    57142.5457164108395    57394.4492236734710
workloada        360046.786649232600    342989.469333225468    354415.278360342930    360903.05698180654    368100.120383338905    377645.787390569581    371120.865717850406    376766.666229356874    353206.663918716666    374390.068991325165
workloadc        399717.006527610539    392613.329739770840    412029.33747956720    400214.711608468624    418400.183294757420    417562.504329283656    402161.213112180680    404405.811617288558    406816.463299189281    395220.107063550695

## 256 bytes
load        96303.654930326091    57653.8380050192155    57912.122634904462    110166.896306417120    57649.9485454213805    57581.3429865331235    95611.761856276067    56780.856258984323    58139.3813379495245    58263.954851617651
workloada        357881.06270870248    364209.15616250576    370493.410131088322    351280.234973209056    357035.297275447310    348304.744780574082    365076.104432903559    358421.446240742140    353519.455509728551    362332.642657176267
workloadc        365132.388526780185    362297.911285326466    372965.593573714701    372058.472324194524    384075.835545494424    381262.700546258976    369294.33305684247    364314.270767900371    371420.115983001431    370711.834515404396

## 512 bytes
load        54947.109116452426    90296.266683477507    60145.576154287994    57896.1184976797385    91021.161419478621    56657.661743745783    56943.7380138073615    58941.7198596663755    95048.467500278496    57746.491010234576
workloada        252454.292442939628    258337.753509917144    236374.707629757806    245770.096372856069    241287.236832900147    237363.223457708520    238954.252349721446    257620.759358229752    243762.667528244603    251354.295215172175
workloadc        225937.829834238977    217510.590036696952    225727.604918078011    218254.074436923354    221683.187908152406    215360.409952817045    221803.352391387376    216159.546115834940    220452.885992289698    228287.313420248046

## 1024 bytes
load        62124.273941393691    59416.0626962794045    77568.042269291673    59289.663091202743    59200.8611946570995    58396.8052373341275    56945.5593483672885    61273.1516088783435    60143.3177102726865    75919.197084703272
workloada        156760.927863910015    153846.313403503021    148656.437720340347    153321.288125107743    149124.236681747993    162039.290395765605    141454.663113484617    155369.868563170069    157208.032751196560    144012.578044004614
workloadc        131277.973682873922    126323.015084850498    130391.662119281842    123331.911712293875    124945.198204324428    123415.253248738338    127486.981777953336    124076.229935931912    126421.190587425921    128638.911877218960

## 4096 bytes
load        25182.6039451725767    24023.4200549750755    27746.7604196214872    22905.0669318155846    22773.3491936869611    25861.9281374791083    25969.1911216537589    23500.3730195620383    24709.8377408112624    22811.7200226465260
workloada        44042.262475968572    48664.6770449268865    48460.074418180077    49642.6981087331935    46232.6753825439125    43354.791462793153    45907.5810392018745    48737.4715193069865    49681.8444727463145    46316.8749577861205
workloadc        36343.8501591710840    35440.401969762925    35256.6280839704615    38514.2899349939330    34844.4601312437945    37354.057617961471    36075.701471106295    36515.8877392478365    36017.3568164531175    37588.3734435940835

## 16384 bytes
load        7108.6693435519220    6999.1526761766265    6804.4900907386352    7040.7933091258875    6493.9534692996121    6520.6050312042114    7090.6032898247735    6933.9173479502524    6563.2368814183110    6830.9038386907127
workloada        13995.7571163357755    14099.1354696373970    13412.1415471899789    13087.5369195070146    14624.0465590644229    12870.7745099773204    13026.3125016928387    14429.0309245609884    13558.9015628901862    12960.7141778669828
workloadc        9894.7919764881926    10023.2133765643134    10039.3183052944856    9955.7046652348422    9876.4251442505693    9713.9926474181943    9885.1800655509516    10046.4508228026400    9781.5645463882626    9781.4195741508730


==> charts/value_sizes-w-redis/throughput/redis/8/workloada.tsv <==
# Value size    Mean     Lower     Upper
           8    369121.7 364968.4 373275.1
          32    366703.4 363770.9 369635.8
         128    363958.5 355699.4 372217.6
         256    358855.4 353988.8 363721.9
         512    246327.9 240483.8 252172
        1024    152179.4 147647.4 156711.3
        4096    47104.1 45482.02 48726.17
       16384    13606.44 13147.11 14065.76

==> charts/value_sizes-w-redis/throughput/redis/8/workloadc.tsv <==
# Value size    Mean     Lower     Upper
           8    413066.3 403227.7 422904.9
          32    418400.9 412910.3 423891.4
         128    404914.1 398612.8 411215.3
         256    371353.3 366362.6 376344.1
         512    221117.7 217953.7 224281.7
        1024    126630.8 124618.3 128643.4
        4096    36395.1 35579.17 37211.03
       16384    9899.806 9816.303 9983.309

==> charts/value_sizes/throughput/load.tsv <==
# Value size    Mean     Lower     Upper
           8    199556.2 199214.9 199897.6
          32    197229.3 196504.2 197954.4
         128    139692.2 139496.6 139887.9
         256    98560.92 98437.42 98684.43
         512    61670.5 61649.78 61691.22
        1024    35100.66 35097.89 35103.42
        4096    9046.614 9046.249 9046.979
       16384    2338.317 2338.094 2338.539

==> charts/value_sizes/throughput/result.txt <==
## 8 bytes
load        199412.300852531904    200056.452401674456    198874.21909803195    200124.20508032040    199385.04817923779    199433.054321201886    198891.493765736095    199760.275710633064    200219.484434299974    199405.56369882069
workloada        327603.89595954478    324536.22810894697    331723.47759802941    312589.99169626193    317701.71968139245    312926.26694902885    321381.11691780813    321643.59323933654    323009.58972188559    320826.40975044162
workloadc        362814.62715472033    369184.64974638963    363283.52716250353    368338.67354936895    364186.25291909151    350653.53560937260    361378.75351472960    359786.73234930339    373463.76214658776    360254.77590402214

## 32 bytes
load        196631.832464165844    196862.48291900957    198068.23838442689    197226.18116203842    198137.784297813430    196765.725359059985    198847.220069758725    197483.75047744435    197117.90710224162    195151.821870005954
workloada        326187.40200312294    332515.36174140863    320983.70971707886    315892.00024347654    319019.25906909288    316879.61014882048    324465.57745189712    325528.93196830931    319665.98041839603    316582.03341890643
workloadc        371787.87476292132    355245.21678393142    361145.80179864504    355450.47096624239    364595.07624286436    355428.67306678996    371705.13158838805    353159.37157233084    363391.70974158603    367127.97179263329

## 128 bytes
load        139359.81607781653    139821.841236772230    139867.539604982505    139863.344575025356    140055.14158555663    139511.384202515465    139612.745342628236    139988.47537097699    139621.723775351694    139220.370003905485
workloada        321780.98616509563    311472.75343000832    321512.74870984061    321861.20810861926    325999.79759951717    321159.74479983851    329625.23636192371    305964.41456993535    325597.59063740713    320081.93583635380
workloadc        354979.72900559297    349761.30216403933    348063.48277904386    353944.27384768453    350316.60567046279    360921.76826518999    351399.68935778000    357297.92510804698    344400.73149564780    352877.45812587096

## 256 bytes
load        98534.451598611552    98445.942811261044    98469.303860713460    98440.372610182496    98227.070141264238    98679.359385769136    98720.584568674458    98824.989720982389    98642.126948984938    98625.036925107441
workloada        307179.08822641488    304590.32181209587    304220.01245999913    305567.87766288376    301282.97515769707    299663.16838909239    303768.85826265722    300792.60716170945    311191.69640483336    297384.41230070678
workloadc        277470.72341815510    279732.53443634079    283323.82019090898    280020.14991636239    278078.02798461471    279271.10778118458    280445.23808493343    273772.68547057196    281321.72047741307    280972.92079722543

## 512 bytes
load        61687.609225807137    61662.827025536514    61707.475847876608    61630.462656685081    61706.587691689751    61669.415896636760    61683.670089273011    61683.725324020694    61624.748621702940    61648.508487578190
workloada        253624.502037252712    257884.643827392190    246600.799657197946    256011.522852430784    262677.277969063886    248331.136092656273    251406.758972658246    255831.085299292071    256242.516746010385    253910.958961088141
workloadc        182110.321732888820    182566.933875652280    183883.977176222440    181893.129901025208    183554.811731001844    181543.294504884765    181493.691851036284    183734.528007888935    185190.450430185984    181240.535313775985

## 1024 bytes (1 KB)
load        35098.803541550815    35108.988269175287    35096.956149587728    35096.032388764577    35104.043757007603    35101.576618316814    35102.198487495854    35097.879651124057    35101.268820555594    35098.804276773114
workloada        176331.83083742417    175539.44094741604    178233.15005337001    173092.615434576915    177526.22677640879    173339.20238875034    176298.531601251995    173932.533467078495    174473.03794742998    171071.47494587393
workloadc        113501.005713649625    110099.755948670745    110445.247686474408    109573.353882041239    108712.168867712253    108088.153572224142    110374.564452588387    110297.187222289535    109161.744709507343    109096.921850645982

## 4096 bytes (4 KB)
load        9046.8674728111078    9047.1743438914725    9046.1717004965513    9046.3354121116927    9046.2330589450987    9046.3558680113697    9046.0898502489316    9046.3967716592333    9046.8469380545962    9047.6655176091220
workloada        49557.499110445488    49160.128970757781    49130.732595620402    49499.839909622761    48940.040032276433    49496.182778921714    48936.895284288029    49281.738841461090    49472.336175964084    49227.631964077783
workloadc        26111.890811295372    26414.314423274150    26230.4648645552605    25570.339206867653    25290.265984148907    25848.371767393454    26061.701290005653    25756.302267768723    25678.445921407167    27209.286242662790

## 16384 bytes (16 KB)
load        2338.6901258392940    2338.0604543775749    2337.6098409832783    2338.5256100063950    2338.3482699719544    2338.3347528630076    2338.6491531907879    2338.2520392548127    2338.3895112323298    2338.3067090114652
workloada        11104.1653786552331    11717.2991141496650    11703.6117976741235    11961.0669381144519    11840.7515418278620    11637.5122593920005    10852.7160814391175    11586.8295291060804    11373.4002048100585    11922.0622280923036
workloadc        5398.6241671129608    5689.2307586180198    5543.9381740144563    5705.1737791921985    5767.6229451968945    5928.4944818836155    5968.6765939898103    5633.2295091413061    5483.1346706364602    5854.6489606004514

==> charts/value_sizes/throughput/workloada.tsv <==
# Value size    Mean     Lower     Upper
           8    321394.2 317122.2 325666.3
          32    321772 317968.9 325575
         128    320505.6 315518.6 325492.7
         256    303564.1 300711.8 306416.4
         512    254252.1 250914.3 257589.9
        1024    174983.8 173405.1 176562.5
        4096    49270.3 49104.96 49435.65
       16384    11569.94 11312.6 11827.29

==> charts/value_sizes/throughput/workloadc.tsv <==
# Value size    Mean     Lower     Upper
           8    363334.5 358876.2 367792.8
          32    361903.7 356927.8 366879.7
         128    352396.3 349015.9 355776.7
         256    279440.9 277589.4 281292.4
         512    182721.2 181787.2 183655.1
        1024    109935 108877.6 110992.4
        4096    26017.14 25634.53 26399.75
       16384    5697.277 5562.467 5832.088
